HAPM -- Hardware Aware Pruning Method for CNN hardware accelerators in resource constrained devices

During the last years, algorithms known as Convolutional Neural Networks (CNNs) had become increasingly popular, expanding its application range to several areas. In particular, the image processing field has experienced a remarkable advance thanks to this algorithms. In IoT, a wide research field aims to develop hardware capable of execute them at the lowest possible energy cost, but keeping acceptable image inference time. One can get around this apparently conflicting objectives by applying design and training techniques. The present work proposes a generic hardware architecture ready to be implemented on FPGA devices, supporting a wide range of configurations which allows the system to run different neural network architectures, dynamically exploiting the sparsity caused by pruning techniques in the mathematical operations present in this kind of algorithms. The inference speed of the design is evaluated over different resource constrained FPGA devices. Finally, the standard pruning algorithm is compared against a custom pruning technique specifically designed to exploit the scheduling properties of this hardware accelerator. We demonstrate that our hardware-aware pruning algorithm achieves a remarkable improvement of a 45 % in inference time compared to a network pruned using the standard algorithm.

==> data/01/train-tag-epoch_accuracy.csv <==
Wall time,Step,Value
1607267370.171844,0,22.655999660491947
1607267392.74781,1,33.56199860572815
1607267414.68874,2,40.43599963188171
1607267436.8673131,3,45.480000972747796
1607267461.473037,4,49.20800030231476
1607267483.867505,5,51.87799930572511
1607267505.970223,6,53.91399860382079
1607267527.281735,7,56.56200051307678
1607267549.054991,8,58.14800262451172
1607267571.396606,9,60.02399921417236
1607267592.725156,10,61.19999885559082
1607267614.756884,11,62.43799924850464
1607267636.59979,12,63.97600173950195
1607267657.698771,13,65.09000062942505
1607267680.019636,14,65.85999727249146
1607267701.844073,15,67.27399826049805
1607267723.846677,16,67.92600154876709
1607267745.324316,17,68.47800016403198
1607267767.115319,18,69.23400163650513
1607267788.640633,19,70.04200220108032
1607267810.3854449,20,70.38000226020813
1607267831.90018,21,70.90799808502197
1607267853.599042,22,71.46000266075134
1607267875.382674,23,72.04200029373169
1607267897.1676302,24,72.43599891662598
1607267919.11835,25,72.89400100708008
1607267941.203881,26,73.5040009021759
1607267963.034726,27,73.89400005340576
1607267984.4276462,28,74.69199895858765
1607268005.882593,29,74.55199956893921
1607268027.607841,30,74.9559998512268
1607268049.3071132,31,75.06399750709534
1607268071.130983,32,75.12999773025513
1607268092.580307,33,75.57799816131592
1607268114.291874,34,75.77199935913086
1607268135.6253722,35,76.03399753570557
1607268157.706594,36,76.13800168037415
1607268179.424048,37,76.70199871063232
1607268201.38001,38,76.52999758720398
1607268223.265487,39,76.81199908256531
1607268245.219196,40,76.67800188064575
1607268266.987024,41,77.11799740791321
1607268288.846532,42,77.49800086021423
1607268310.821792,43,77.70799994468689
1607268332.731895,44,77.45599746704102
1607268354.739939,45,77.60400176048279
1607268376.411823,46,78.03599834442139
1607268398.2672231,47,77.83399820327759
1607268420.014949,48,77.93800234794617
1607268441.666289,49,78.3460021018982
1607268464.395674,50,78.59600186347961
1607268487.522831,51,78.33399772644043
1607268510.863685,52,78.22399735450745
1607268536.9009712,53,78.51799726486206
1607268558.3358212,54,78.78400087356567
1607268579.9586382,55,78.76200079917908
1607268601.944185,56,78.73200178146362
1607268623.75961,57,78.81399989128113
1607268645.3205562,58,79.2140007019043
1607268667.478462,59,78.93400192260742
1607268689.4793189,60,79.06399965286255
1607268711.5466712,61,78.96800041198729
1607268733.272923,62,79.32400107383728
1607268754.9754,63,79.14400100708008
1607268776.844707,64,79.61000204086304
1607268798.6955562,65,79.38799858093262
1607268820.89574,66,79.50800061225891
1607268842.5090349,67,79.83599901199341
1607268864.554063,68,79.54599857330322
1607268886.0713608,69,79.59799766540527
1607268908.070287,70,79.50999736785889
1607268930.3075821,71,79.76400256156921
1607268952.143936,72,79.8039972782135
1607268974.16626,73,79.81799840927124
1607268996.1494,74,79.66600060462952
1607269017.908139,75,79.89000082015991
1607269039.9218109,76,79.85799908638
1607269061.627577,77,80.09799718856812
1607269083.710279,78,80.09799718856812
1607269105.6625881,79,79.95799779891968
1607269127.504007,80,80.21000027656555
1607269150.2870321,81,83.96000266075134
1607269172.218852,82,85.07599830627441
1607269193.9962802,83,85.44399738311768
1607269215.756375,84,85.76599955558777
1607269237.63614,85,86.09200119972229
1607269259.456998,86,86.00800037384033
1607269281.684576,87,86.32799983024597
1607269303.29109,88,86.65199875831604
1607269325.02369,89,86.47599816322327
1607269347.0258741,90,86.60399913787842
1607269368.738497,91,86.83000206947327
1607269390.66416,92,86.9159996509552
1607269412.4024858,93,87.11000084877014
1607269434.338593,94,87.12400197982788
1607269456.257874,95,87.20600008964539
1607269478.395293,96,87.36400008201599
1607269500.558582,97,87.45999932289124
1607269522.53535,98,87.61199712753296
1607269544.305466,99,87.50399947166443
1607269566.108733,100,87.7560019493103
1607269588.3202949,101,87.68399953842163
1607269610.0535882,102,87.89399862289429
1607269631.656631,103,87.79199719429016
1607269653.371988,104,88.128000497818
1607269675.4960039,105,88.23000192642212
1607269697.122959,106,88.30000162124634
1607269718.97611,107,88.24999928474426
1607269740.879939,108,88.42200040817261
1607269762.574115,109,88.22799921035767
1607269784.37259,110,88.48199844360352
1607269806.29787,111,88.30599784851074
1607269828.1704972,112,88.59800100326538
1607269849.965245,113,88.53800296783447
1607269872.000895,114,88.51400017738342
1607269893.760981,115,88.63999843597412
1607269915.962744,116,88.72399926185608
1607269937.6652439,117,88.88999819755554
1607269959.556616,118,88.64399790763855
1607269981.4440858,119,88.72399926185608
1607270003.418877,120,88.78999948501587
1607270024.947072,121,89.41599726676941
1607270046.919239,122,89.58200216293335
1607270068.914606,123,89.63800072669983
1607270090.700968,124,89.63000178337097
1607270112.5010688,125,89.79799747467041
1607270134.479922,126,89.54200148582458
1607270156.349233,127,89.62600231170654
1607270177.964751,128,89.67999815940857
1607270199.961731,129,89.73399996757507
1607270221.8671288,130,89.74999785423279
1607270244.039889,131,89.77599740028381
1607270265.823199,132,89.79600071907043
1607270287.576874,133,89.81800079345703
1607270309.626306,134,89.60000276565552
1607270331.515121,135,89.85199928283691
1607270353.3371608,136,89.67999815940857
1607270375.177381,137,89.8360013961792
1607270397.846465,138,89.73199725151062
1607270419.801515,139,90.00599980354309
1607270441.913923,140,89.73399996757507
1607270464.100457,141,89.89999890327454
1607270485.983301,142,89.95199799537659
1607270507.53568,143,89.9179995059967
1607270529.328261,144,89.8360013961792
1607270551.2295911,145,89.75600004196167
1607270573.312569,146,89.94600176811218
1607270595.0930321,147,89.90200161933899
1607270616.9989948,148,89.72799777984619
1607270639.3406599,149,90.03400206565857
1607270661.329816,150,90.07400274276732
1607270683.799928,151,90.0600016117096
1607270706.596735,152,89.82399702072144
1607270728.5982609,153,90.09600281715392
1607270751.06911,154,90.16600251197816
1607270774.0964801,155,89.96599912643433
1607270796.373123,156,90.06400108337402
1607270818.654187,157,90.07599949836732
1607270840.411903,158,90.02000093460083
1607270862.432827,159,90.09799957275392
1607270884.671186,160,89.9179995059967
1607270906.5993,161,90.05799889564514
1607270929.014631,162,90.0879979133606
1607270950.943509,163,90.09000062942503
1607270972.838116,164,89.9839997291565
1607270996.7705119,165,90.14999866485596
1607271019.7002962,166,89.94200229644775
1607271041.450474,167,89.99599814414978
1607271063.349666,168,90.06999731063843
1607271085.3041348,169,90.15600085258484
1607271106.943038,170,90.01399874687195
1607271128.7354438,171,90.28800129890442
1607271150.205827,172,90.1419997215271
1607271172.283155,173,90.20599722862244
1607271193.593055,174,90.04600048065186
1607271215.271685,175,90.01799821853638
1607271237.201467,176,90.12399911880492
1607271258.9650881,177,90.1419997215271
1607271280.592784,178,90.20000100135805
1607271302.2970052,179,90.31000137329102
1607271323.973628,180,90.13800024986269
1607271345.82758,181,90.29200077056883
1607271367.6880882,182,90.16399979591371
1607271389.1020288,183,90.29800295829772
1607271410.913161,184,90.20400047302246
1607271433.587651,185,90.28400182724
1607271455.45717,186,90.19600152969359
1607271476.795435,187,90.25200009346008
1607271498.30003,188,90.31400084495544
1607271519.967727,189,90.25599956512453
1607271541.496302,190,90.23000001907347
1607271563.625966,191,90.29200077056883
1607271585.194695,192,90.41200280189514
1607271606.5917609,193,90.30200242996216
1607271628.136749,194,90.40399789810179
1607271650.0906801,195,90.36999940872192
1607271672.378254,196,90.3339982032776
1607271694.222414,197,90.47399759292604
1607271716.169107,198,90.3659999370575
1607271738.037968,199,90.34799933433531


==> data/01/train-tag-epoch_loss.csv <==
Wall time,Step,Value
1607267370.170886,0,2.1528146266937256
1607267392.747686,1,1.8874722719192505
1607267414.688615,2,1.7149091958999634
1607267436.867188,3,1.6015739440917969
1607267461.472911,4,1.5206431150436401
1607267483.867371,5,1.45647394657135
1607267505.970092,6,1.4024392366409302
1607267527.281607,7,1.348482608795166
1607267549.054858,8,1.3133624792099
1607267571.396478,9,1.2704755067825317
1607267592.725026,10,1.2340128421783447
1607267614.756762,11,1.2034571170806885
1607267636.599665,12,1.170323371887207
1607267657.698645,13,1.1466190814971924
1607267680.019505,14,1.1392138004302979
1607267701.843943,15,1.1069624423980713
1607267723.84655,16,1.0943849086761475
1607267745.32419,17,1.0850956439971924
1607267767.115193,18,1.0604697465896606
1607267788.640504,19,1.0501927137374878
1607267810.385313,20,1.0341508388519287
1607267831.900052,21,1.0328757762908936
1607267853.598913,22,1.0215957164764404
1607267875.382542,23,1.0067768096923828
1607267897.167496,24,1.0004827976226807
1607267919.118219,25,0.989851176738739
1607267941.203672,26,0.9735397696495056
1607267963.034609,27,0.9586783051490784
1607267984.427514,28,0.9495388269424438
1607268005.882465,29,0.9515571594238281
1607268027.607712,30,0.9403133392333984
1607268049.306986,31,0.9397320747375488
1607268071.130855,32,0.9341375231742859
1607268092.58018,33,0.924483597278595
1607268114.291744,34,0.9226841330528259
1607268135.625244,35,0.916411280632019
1607268157.706467,36,0.9132508635520935
1607268179.423917,37,0.9043459892272949
1607268201.379877,38,0.9041867256164551
1607268223.265356,39,0.8992232084274292
1607268245.219066,40,0.8993887305259705
1607268266.986897,41,0.8937989473342896
1607268288.846392,42,0.8854978084564209
1607268310.821664,43,0.8889750838279724
1607268332.731722,44,0.8805849552154541
1607268354.739809,45,0.8812553882598877
1607268376.411695,46,0.8737128973007202
1607268398.267094,47,0.8755138516426086
1607268420.014821,48,0.881846010684967
1607268441.666162,49,0.8663065433502197
1607268464.395548,50,0.8600261807441711
1607268487.522703,51,0.8637061715126038
1607268510.86348,52,0.8678076267242432
1607268536.90084,53,0.8578163385391235
1607268558.335686,54,0.8581099510192871
1607268579.958514,55,0.8547694683074951
1607268601.944059,56,0.8600271940231323
1607268623.759481,57,0.8585465550422668
1607268645.320416,58,0.846562385559082
1607268667.478331,59,0.8496954441070557
1607268689.479191,60,0.8456932306289673
1607268711.546543,61,0.8416102528572083
1607268733.272798,62,0.8442559838294983
1607268754.975271,63,0.83828204870224
1607268776.844578,64,0.8382871150970459
1607268798.695427,65,0.8413231372833252
1607268820.895613,66,0.8377366662025452
1607268842.508904,67,0.830635666847229
1607268864.553937,68,0.8456244468688965
1607268886.071232,69,0.8428969383239746
1607268908.070155,70,0.839543879032135
1607268930.307448,71,0.8356448411941528
1607268952.14381,72,0.8346849083900452
1607268974.166134,73,0.8301544189453125
1607268996.149268,74,0.8335742950439453
1607269017.908011,75,0.8380521535873413
1607269039.92168,76,0.8303118944168091
1607269061.627448,77,0.8325656652450562
1607269083.710151,78,0.8273487091064453
1607269105.66246,79,0.8314931988716125
1607269127.50388,80,0.8220309615135193
1607269150.286906,81,0.708263635635376
1607269172.218726,82,0.6747997403144836
1607269193.996159,83,0.6628032922744751
1607269215.756246,84,0.6488376259803772
1607269237.636016,85,0.6390424966812134
1607269259.456871,86,0.6367821097373962
1607269281.684447,87,0.6281266212463379
1607269303.290963,88,0.6180860996246338
1607269325.023557,89,0.617451012134552
1607269347.025749,90,0.6117793321609497
1607269368.73837,91,0.6015263199806213
1607269390.66403,92,0.5994118452072144
1607269412.40236,93,0.592994213104248
1607269434.338465,94,0.587734580039978
1607269456.257746,95,0.5872474908828735
1607269478.395165,96,0.5833967924118042
1607269500.558453,97,0.5794402956962585
1607269522.535217,98,0.5746040940284729
1607269544.305337,99,0.5743082165718079
1607269566.108601,100,0.5653336644172668
1607269588.320165,101,0.5675926804542542
1607269610.053459,102,0.5592549443244934
1607269631.656494,103,0.5584403276443481
1607269653.371858,104,0.5506926774978638
1607269675.495878,105,0.5473284125328064
1607269697.122828,106,0.5433403253555298
1607269718.975983,107,0.5430319905281067
1607269740.879802,108,0.5399309992790222
1607269762.573989,109,0.5373272895812988
1607269784.372462,110,0.5326941609382629
1607269806.29774,111,0.5341154932975769
1607269828.170366,112,0.5273187756538391
1607269849.965115,113,0.5278390049934387
1607269872.000768,114,0.5276687145233154
1607269893.760854,115,0.5217084288597107
1607269915.962617,116,0.5179188847541809
1607269937.665118,117,0.5149789452552795
1607269959.55649,118,0.514850914478302
1607269981.44396,119,0.5153136253356934
1607270003.418751,120,0.5123569369316101
1607270024.946939,121,0.4943106770515442
1607270046.919106,122,0.4855423867702484
1607270068.914468,123,0.48461899161338806
1607270090.700838,124,0.48869699239730835
1607270112.500941,125,0.4856104254722595
1607270134.479793,126,0.4866361916065216
1607270156.349105,127,0.48688530921936035
1607270177.964625,128,0.4822070002555847
1607270199.961605,129,0.48390719294548035
1607270221.867005,130,0.48238059878349304
1607270244.03976,131,0.4797367751598358
1607270265.823071,132,0.4765004813671112
1607270287.576745,133,0.48156633973121643
1607270309.62618,134,0.48477354645729065
1607270331.514993,135,0.4799324572086334
1607270353.337035,136,0.4836438298225403
1607270375.177253,137,0.47901013493537903
1607270397.846337,138,0.48055002093315125
1607270419.801371,139,0.47761502861976624
1607270441.913791,140,0.47923219203948975
1607270464.100324,141,0.47771257162094116
1607270485.983173,142,0.4762800931930542
1607270507.535551,143,0.4755968749523163
1607270529.328134,144,0.47413596510887146
1607270551.229464,145,0.4733620882034302
1607270573.312373,146,0.4741768538951874
1607270595.092905,147,0.47473081946372986
1607270616.99882,148,0.47630783915519714
1607270639.340531,149,0.47087234258651733
1607270661.329686,150,0.4713384807109833
1607270683.799799,151,0.47346028685569763
1607270706.596611,152,0.47443675994873047
1607270728.598134,153,0.4699864685535431
1607270751.068978,154,0.4693469703197479
1607270774.096351,155,0.47309356927871704
1607270796.372991,156,0.4676080644130707
1607270818.654056,157,0.4703860878944397
1607270840.411775,158,0.4712556004524231
1607270862.432699,159,0.46919333934783936
1607270884.67106,160,0.4732080101966858
1607270906.599136,161,0.46688494086265564
1607270929.014499,162,0.4701848030090332
1607270950.943376,163,0.46456655859947205
1607270972.83798,164,0.47059357166290283
1607270996.770362,165,0.46704643964767456
1607271019.700169,166,0.46620866656303406
1607271041.450345,167,0.4668274223804474
1607271063.349545,168,0.466871440410614
1607271085.304005,169,0.46566835045814514
1607271106.942909,170,0.4667365849018097
1607271128.735318,171,0.4622907042503357
1607271150.2057,172,0.46719202399253845
1607271172.283028,173,0.4662736654281616
1607271193.592929,174,0.4688212275505066
1607271215.271552,175,0.4678763449192047
1607271237.201338,176,0.464589387178421
1607271258.964962,177,0.4650273025035858
1607271280.592652,178,0.459696501493454
1607271302.296875,179,0.4611438512802124
1607271323.973494,180,0.4606459140777588
1607271345.827444,181,0.4624781906604767
1607271367.687925,182,0.4614839255809784
1607271389.101908,183,0.4593691825866699
1607271410.913032,184,0.4615706503391266
1607271433.587525,185,0.4609120190143585
1607271455.457019,186,0.46150028705596924
1607271476.795308,187,0.4610559046268463
1607271498.299902,188,0.45749273896217346
1607271519.9676,189,0.4589241147041321
1607271541.496175,190,0.45838212966918945
1607271563.625839,191,0.4593493640422821
1607271585.194562,192,0.4559774100780487
1607271606.591633,193,0.4562888741493225
1607271628.136618,194,0.45462527871131897
1607271650.090552,195,0.4566729664802551
1607271672.378078,196,0.45578619837760925
1607271694.22228,197,0.4546237289905548
1607271716.168987,198,0.4576583802700043
1607271738.037839,199,0.4565739929676056


==> data/01/train-tag-epoch_lr.csv <==
Wall time,Step,Value
1607267370.172326,0,0.009999999776482582
1607267392.747921,1,0.009999999776482582
1607267414.688853,2,0.009999999776482582
1607267436.867426,3,0.009999999776482582
1607267461.473146,4,0.009999999776482582
1607267483.867624,5,0.009999999776482582
1607267505.970342,6,0.009999999776482582
1607267527.28185,7,0.009999999776482582
1607267549.055106,8,0.009999999776482582
1607267571.396719,9,0.009999999776482582
1607267592.725271,10,0.009999999776482582
1607267614.756987,11,0.009999999776482582
1607267636.599902,12,0.009999999776482582
1607267657.698884,13,0.009999999776482582
1607267680.01975,14,0.009999999776482582
1607267701.844214,15,0.009999999776482582
1607267723.84679,16,0.009999999776482582
1607267745.324427,17,0.009999999776482582
1607267767.115426,18,0.009999999776482582
1607267788.640746,19,0.009999999776482582
1607267810.385565,20,0.009999999776482582
1607267831.900293,21,0.009999999776482582
1607267853.599155,22,0.009999999776482582
1607267875.382787,23,0.009999999776482582
1607267897.167748,24,0.009999999776482582
1607267919.118463,25,0.009999999776482582
1607267941.204063,26,0.009999999776482582
1607267963.034829,27,0.009999999776482582
1607267984.427751,28,0.009999999776482582
1607268005.882709,29,0.009999999776482582
1607268027.607956,30,0.009999999776482582
1607268049.307228,31,0.009999999776482582
1607268071.131099,32,0.003162277629598975
1607268092.58042,33,0.009999999776482582
1607268114.29199,34,0.009999999776482582
1607268135.625487,35,0.009999999776482582
1607268157.706709,36,0.009999999776482582
1607268179.424164,37,0.003162277629598975
1607268201.380126,38,0.009999999776482582
1607268223.265603,39,0.009999999776482582
1607268245.219315,40,0.009999999776482582
1607268266.987138,41,0.009999999776482582
1607268288.846644,42,0.009999999776482582
1607268310.821903,43,0.009999999776482582
1607268332.732046,44,0.009999999776482582
1607268354.740053,45,0.009999999776482582
1607268376.411938,46,0.009999999776482582
1607268398.267336,47,0.009999999776482582
1607268420.015064,48,0.003162277629598975
1607268441.666402,49,0.009999999776482582
1607268464.395788,50,0.009999999776482582
1607268487.522946,51,0.009999999776482582
1607268510.863881,52,0.009999999776482582
1607268536.901084,53,0.009999999776482582
1607268558.335929,54,0.009999999776482582
1607268579.958744,55,0.009999999776482582
1607268601.944298,56,0.009999999776482582
1607268623.759727,57,0.009999999776482582
1607268645.320676,58,0.003162277629598975
1607268667.478576,59,0.009999999776482582
1607268689.479433,60,0.009999999776482582
1607268711.546787,61,0.009999999776482582
1607268733.273037,62,0.009999999776482582
1607268754.975517,63,0.003162277629598975
1607268776.844821,64,0.009999999776482582
1607268798.695669,65,0.009999999776482582
1607268820.895853,66,0.009999999776482582
1607268842.50915,67,0.009999999776482582
1607268864.554176,68,0.003162277629598975
1607268886.071485,69,0.009999999776482582
1607268908.070405,70,0.009999999776482582
1607268930.3077,71,0.009999999776482582
1607268952.144044,72,0.009999999776482582
1607268974.166375,73,0.003162277629598975
1607268996.14954,74,0.009999999776482582
1607269017.908253,75,0.009999999776482582
1607269039.921929,76,0.009999999776482582
1607269061.627693,77,0.009999999776482582
1607269083.710393,78,0.003162277629598975
1607269105.662702,79,0.009999999776482582
1607269127.504121,80,0.009999999776482582
1607269150.287144,81,0.0010000000474974513
1607269172.218966,82,0.0010000000474974513
1607269193.996386,83,0.0010000000474974513
1607269215.756487,84,0.0010000000474974513
1607269237.636251,85,0.0010000000474974513
1607269259.457113,86,0.0010000000474974513
1607269281.684689,87,0.0010000000474974513
1607269303.291202,88,0.0010000000474974513
1607269325.023856,89,0.0010000000474974513
1607269347.025987,90,0.0010000000474974513
1607269368.738608,91,0.0010000000474974513
1607269390.664273,92,0.0010000000474974513
1607269412.402601,93,0.0010000000474974513
1607269434.338711,94,0.0010000000474974513
1607269456.257986,95,0.0010000000474974513
1607269478.395406,96,0.0010000000474974513
1607269500.558698,97,0.0010000000474974513
1607269522.535469,98,0.0010000000474974513
1607269544.30558,99,0.0010000000474974513
1607269566.108849,100,0.0003162277862429619
1607269588.320409,101,0.0010000000474974513
1607269610.053702,102,0.0010000000474974513
1607269631.65679,103,0.0010000000474974513
1607269653.372104,104,0.0010000000474974513
1607269675.496118,105,0.0010000000474974513
1607269697.123073,106,0.0010000000474974513
1607269718.976221,107,0.0010000000474974513
1607269740.880056,108,0.0010000000474974513
1607269762.574227,109,0.0010000000474974513
1607269784.372705,110,0.0003162277862429619
1607269806.297986,111,0.0010000000474974513
1607269828.170611,112,0.0010000000474974513
1607269849.96536,113,0.0010000000474974513
1607269872.001009,114,0.0010000000474974513
1607269893.761095,115,0.0010000000474974513
1607269915.962859,116,0.0010000000474974513
1607269937.665358,117,0.0003162277862429619
1607269959.556729,118,0.0010000000474974513
1607269981.4442,119,0.0010000000474974513
1607270003.418992,120,0.0010000000474974513
1607270024.947189,121,9.999999747378752e-05
1607270046.919357,122,9.999999747378752e-05
1607270068.914724,123,9.999999747378752e-05
1607270090.701082,124,9.999999747378752e-05
1607270112.501182,125,9.999999747378752e-05
1607270134.480035,126,9.999999747378752e-05
1607270156.349346,127,9.999999747378752e-05
1607270177.964865,128,9.999999747378752e-05
1607270199.961846,129,3.162277425872162e-05
1607270221.867243,130,9.999999747378752e-05
1607270244.040008,131,9.999999747378752e-05
1607270265.823312,132,9.999999747378752e-05
1607270287.576987,133,9.999999747378752e-05
1607270309.626421,134,9.999999747378752e-05
1607270331.515237,135,3.162277425872162e-05
1607270353.337269,136,9.999999747378752e-05
1607270375.177495,137,9.999999747378752e-05
1607270397.846579,138,9.999999747378752e-05
1607270419.801643,139,9.999999747378752e-05
1607270441.914039,140,9.999999747378752e-05
1607270464.100576,141,3.162277425872162e-05
1607270485.983414,142,9.999999747378752e-05
1607270507.535796,143,9.999999747378752e-05
1607270529.328372,144,9.999999747378752e-05
1607270551.229703,145,9.999999747378752e-05
1607270573.3127,146,9.999999747378752e-05
1607270595.093147,147,9.999999747378752e-05
1607270616.999154,148,9.999999747378752e-05
1607270639.340773,149,9.999999747378752e-05
1607270661.32993,150,9.999999747378752e-05
1607270683.800042,151,9.999999747378752e-05
1607270706.596847,152,3.162277425872162e-05
1607270728.598375,153,9.999999747378752e-05
1607270751.069225,154,9.999999747378752e-05
1607270774.096601,155,9.999999747378752e-05
1607270796.373265,156,9.999999747378752e-05
1607270818.654301,157,3.162277425872162e-05
1607270840.412019,158,9.999999747378752e-05
1607270862.432942,159,9.999999747378752e-05
1607270884.6713,160,9.999999747378752e-05
1607270906.599451,161,9.999999747378752e-05
1607270929.014747,162,3.162277425872162e-05
1607270950.943626,163,9.999999747378752e-05
1607270972.838232,164,9.999999747378752e-05
1607270996.770652,165,9.999999747378752e-05
1607271019.700409,166,9.999999747378752e-05
1607271041.45059,167,9.999999747378752e-05
1607271063.349769,168,9.999999747378752e-05
1607271085.304251,169,9.999999747378752e-05
1607271106.943156,170,9.999999747378752e-05
1607271128.735558,171,3.162277425872162e-05
1607271150.205939,172,9.999999747378752e-05
1607271172.283267,173,9.999999747378752e-05
1607271193.593167,174,9.999999747378752e-05
1607271215.271797,175,9.999999747378752e-05
1607271237.201583,176,9.999999747378752e-05
1607271258.965201,177,9.999999747378752e-05
1607271280.592969,178,9.999999747378752e-05
1607271302.29712,179,9.999999747378752e-05
1607271323.973746,180,3.162277425872162e-05
1607271345.827695,181,9.999999747378752e-05
1607271367.688224,182,9.999999747378752e-05
1607271389.102133,183,9.999999747378752e-05
1607271410.913273,184,9.999999747378752e-05
1607271433.587764,185,9.999999747378752e-05
1607271455.457306,186,9.999999747378752e-05
1607271476.795549,187,9.999999747378752e-05
1607271498.300144,188,9.999999747378752e-05
1607271519.967844,189,9.999999747378752e-05
1607271541.496417,190,9.999999747378752e-05
1607271563.626081,191,9.999999747378752e-05
1607271585.194813,192,9.999999747378752e-05
1607271606.591875,193,9.999999747378752e-05
1607271628.136897,194,9.999999747378752e-05
1607271650.090794,195,9.999999747378752e-05
1607271672.378608,196,9.999999747378752e-05
1607271694.222528,197,3.162277425872162e-05
1607271716.169212,198,9.999999747378752e-05
1607271738.038083,199,9.999999747378752e-05


==> data/01/validation-tag-epoch_accuracy.csv <==
Wall time,Step,Value
1607267370.3024518,0,31.00000023841858
1607267392.802072,1,42.12000072002411
1607267415.109232,2,48.969998955726616
1607267437.284569,3,49.36000108718872
1607267461.8399,4,55.09999990463257
1607267484.17911,5,54.49000000953674
1607267506.014722,6,56.09999895095825
1607267527.69038,7,58.649998903274536
1607267549.156385,8,57.6200008392334
1607267571.514476,9,65.27000069618225
1607267593.043228,10,63.13999891281128
1607267614.873412,11,66.89000129699707
1607267636.657428,12,67.6800012588501
1607267657.811139,13,66.25999808311462
1607267680.1365151,14,69.38999891281128
1607267702.240661,15,69.45000290870667
1607267723.954313,16,66.79999828338623
1607267745.4287848,17,68.15000176429749
1607267767.2222571,18,70.78999876976013
1607267788.9626288,19,72.79000282287598
1607267810.491406,20,73.21000099182129
1607267832.005392,21,71.29999995231628
1607267853.971033,22,72.0300018787384
1607267875.765947,23,71.53000235557556
1607267897.548464,24,72.39999771118164
1607267919.4974089,25,75.44999718666077
1607267941.524077,26,76.4299988746643
1607267963.149186,27,76.82999968528748
1607267984.550734,28,76.60999894142151
1607268006.257266,29,74.80999827384949
1607268027.714466,30,74.22999739646912
1607268049.69725,31,75.77999830245972
1607268071.2437491,32,74.40999746322632
1607268092.6897528,33,76.12000107765198
1607268114.4078689,34,76.62000060081482
1607268136.012676,35,75.95000267028809
1607268158.074318,36,74.33000206947327
1607268179.785701,37,76.16000175476074
1607268201.766953,38,77.20000147819519
1607268223.3847651,39,76.5999972820282
1607268245.333703,40,76.49000287055969
1607268267.361734,41,76.27999782562256
1607268289.242293,42,78.47999930381775
1607268310.928545,43,79.44999933242798
1607268333.1363661,44,77.67000198364258
1607268354.860153,45,78.57000231742859
1607268376.794608,46,78.53999733924866
1607268398.3737938,47,75.94000101089478
1607268420.122643,48,79.29000258445741
1607268442.237633,49,78.46999764442444
1607268464.44263,50,79.07999753952026
1607268487.580468,51,76.59000158309937
1607268510.894893,52,74.55000281333923
1607268536.936649,53,79.91999983787537
1607268558.361381,54,78.82000207901001
1607268580.067504,55,80.33999800682068
1607268602.057972,56,79.24000024795532
1607268623.8746688,57,79.5199990272522
1607268645.69071,58,77.42999792098999
1607268667.860572,59,78.51999998092651
1607268689.8579311,60,79.22000288963318
1607268711.935679,61,78.49000096321106
1607268733.383048,62,80.15000224113464
1607268755.088332,63,77.64000296592712
1607268777.235613,64,79.3500006198883
1607268799.094763,65,78.61999869346619
1607268821.002507,66,79.04999852180481
1607268842.879968,67,78.6300003528595
1607268864.658433,68,78.60000133514404
1607268886.4407132,69,79.42000031471252
1607268908.4559689,70,79.72999811172485
1607268930.424485,71,79.68000173568726
1607268952.527815,72,80.77999949455261
1607268974.516412,73,80.04000186920166
1607268996.26053,74,80.07000088691711
1607269018.298153,75,79.06000018119812
1607269040.303078,76,78.9900004863739
1607269061.997906,77,78.8100004196167
1607269084.0781848,78,76.41000151634216
1607269105.7796972,79,79.61000204086304
1607269127.612259,80,81.01999759674072
1607269150.3339949,81,83.1499993801117
1607269172.328562,82,83.92999768257141
1607269194.145946,83,83.5099995136261
1607269216.100017,84,84.11999940872192
1607269237.751654,85,84.49000120162964
1607269259.776692,86,84.36999917030334
1607269281.7953632,87,84.50000286102295
1607269303.401926,88,84.85999703407288
1607269325.419064,89,84.50999855995178
1607269347.1219,90,85.04999876022339
1607269368.836318,91,84.47999954223633
1607269390.77513,92,85.14999747276306
1607269412.794685,93,85.22999882698059
1607269434.749307,94,84.92000102996826
1607269456.635167,95,85.46000123023987
1607269478.790173,96,84.92000102996826
1607269500.933793,97,85.25000214576721
1607269522.9050062,98,84.71999764442444
1607269544.406472,99,84.75000262260437
1607269566.527461,100,85.28000116348267
1607269588.434359,101,84.90999937057495
1607269610.173519,102,85.57000160217285
1607269631.7640278,103,84.76999998092651
1607269653.734071,104,85.03000140190125
1607269675.611968,105,85.72999835014343
1607269697.220215,106,84.9399983882904
1607269719.33477,107,85.82999706268309
1607269740.9860551,108,85.78000068664551
1607269762.9525812,109,85.43999791145325
1607269784.476068,110,85.50999760627747
1607269806.40475,111,85.67000031471252
1607269828.536411,112,86.16999983787537
1607269850.284945,113,85.97000241279602
1607269872.1034741,114,84.97999906539917
1607269894.152886,115,85.50000190734863
1607269916.335071,116,85.61000227928162
1607269937.7756028,117,85.46000123023987
1607269959.9344711,118,85.29999852180481
1607269981.8173869,119,85.47000288963318
1607270003.5329142,120,86.01999878883362
1607270025.330127,121,85.93999743461609
1607270047.311525,122,85.97999811172485
1607270069.293133,123,85.92000007629395
1607270091.091574,124,86.2600028514862
1607270112.813385,125,85.87999939918518
1607270134.5943902,126,86.21000051498413
1607270156.444056,127,86.30999922752379
1607270178.289604,128,86.05999946594238
1607270200.077163,129,86.05999946594238
1607270222.230335,130,86.33999824523926
1607270244.361187,131,86.22000217437744
1607270265.943355,132,86.29000186920166
1607270287.941807,133,86.41999959945679
1607270309.947878,134,86.05999946594238
1607270331.626226,135,86.26999855041504
1607270353.686522,136,86.4300012588501
1607270375.58973,137,86.22999787330627
1607270398.277908,138,86.36000156402588
1607270420.182039,139,86.37999892234802
1607270442.29697,140,86.489999294281
1607270464.203205,141,86.50000095367432
1607270486.09323,142,86.12999916076659
1607270507.656034,143,86.36999726295471
1607270529.438227,144,86.46000027656555
1607270551.631733,145,86.65000200271606
1607270573.41587,146,86.47999763488771
1607270595.199503,147,86.54999732971191
1607270617.380435,148,86.30999922752379
1607270639.7212381,149,86.46000027656555
1607270661.438094,150,86.23999953269958
1607270683.9038439,151,86.14000082015991
1607270706.704702,152,86.33999824523926
1607270729.013768,153,86.37999892234802
1607270751.44334,154,86.41999959945679
1607270774.201402,155,86.28000020980835
1607270796.4722471,156,86.47000193595886
1607270818.7762802,157,86.37999892234802
1607270840.791148,158,86.40999794006348
1607270862.541702,159,86.44000291824341
1607270884.777514,160,86.4300012588501
1607270906.7227,161,86.40000224113464
1607270929.0709321,162,86.25000119209291
1607270951.055347,163,86.51000261306763
1607270972.938373,164,86.54999732971191
1607270996.873605,165,86.51000261306763
1607271019.8043392,166,86.47999763488771
1607271041.5605302,167,86.33000254631042
1607271063.464028,168,86.47000193595886
1607271085.413922,169,86.55999898910522
1607271107.060144,170,86.44999861717224
1607271128.855848,171,86.52999997138977
1607271150.583428,172,86.44000291824341
1607271172.3375142,173,86.66999936103821
1607271193.712465,174,86.489999294281
1607271215.6392212,175,86.64000034332275
1607271237.586513,176,86.54999732971191
1607271259.071507,177,86.58999800682068
1607271280.964892,178,86.47999763488771
1607271302.681183,179,86.30999922752379
1607271324.353592,180,86.47999763488771
1607271346.193883,181,86.55999898910522
1607271367.7995222,182,86.76000237464905
1607271389.207974,183,86.58000230789185
1607271411.300338,184,86.51999831199646
1607271433.69791,185,86.82000041007996
1607271455.560331,186,86.59999966621399
1607271476.912942,187,86.4300012588501
1607271498.67322,188,86.64000034332275
1607271520.080417,189,86.71000003814697
1607271541.904158,190,86.82000041007996
1607271563.73785,191,86.59999966621399
1607271585.3004,192,86.79999709129333
1607271606.718344,193,86.65999770164491
1607271628.53437,194,86.59999966621399
1607271650.4607859,195,86.51000261306763
1607271672.7763839,196,86.55999898910522
1607271694.62998,197,86.72999739646912
1607271716.562818,198,86.61999702453613
1607271738.146101,199,86.80999875068665


==> data/01/validation-tag-epoch_loss.csv <==
Wall time,Step,Value
1607267370.302105,0,1.9140008687973022
1607267392.801914,1,1.6376795768737793
1607267415.108778,2,1.493562936782837
1607267437.284093,3,1.4956849813461304
1607267461.839422,4,1.3452290296554565
1607267484.178635,5,1.372745156288147
1607267506.014585,6,1.322219967842102
1607267527.689843,7,1.2523794174194336
1607267549.156229,8,1.316041111946106
1607267571.514255,9,1.0826420783996582
1607267593.043079,10,1.1997629404067993
1607267614.872941,11,1.0689082145690918
1607267636.657242,12,1.0529603958129883
1607267657.810667,13,1.1277985572814941
1607267680.136066,14,0.9972435235977173
1607267702.240158,15,1.0325154066085815
1607267723.95405,16,1.125404953956604
1607267745.428593,17,1.0847535133361816
1607267767.222125,18,1.017754077911377
1607267788.962281,19,0.9555954337120056
1607267810.490965,20,0.938723623752594
1607267832.005241,21,0.996354877948761
1607267853.970879,22,1.0085197687149048
1607267875.765441,23,1.0112172365188599
1607267897.547953,24,0.9888100028038025
1607267919.496916,25,0.8829813599586487
1607267941.523673,26,0.8765965104103088
1607267963.148725,27,0.8544580340385437
1607267984.550577,28,0.8682984113693237
1607268006.25681,29,0.9261301755905151
1607268027.71402,30,0.9479471445083618
1607268049.697117,31,0.877896249294281
1607268071.243491,32,0.9541955590248108
1607268092.68949,33,0.8954713344573975
1607268114.407345,34,0.8896923065185547
1607268136.012197,35,0.9072158932685852
1607268158.073824,36,0.9502644538879395
1607268179.785214,37,0.9007948637008667
1607268201.766426,38,0.8634960651397705
1607268223.384339,39,0.8956476449966431
1607268245.333233,40,0.883095920085907
1607268267.361182,41,0.9257020950317383
1607268289.242167,42,0.8222723007202148
1607268310.928102,43,0.7976715564727783
1607268333.135868,44,0.8669030666351318
1607268354.859686,45,0.8248300552368164
1607268376.793982,46,0.8375788331031799
1607268398.373292,47,0.9570237994194031
1607268420.122487,48,0.8114024996757507
1607268442.237475,49,0.8363484144210815
1607268464.442501,50,0.8293696641921997
1607268487.580081,51,0.9067198634147644
1607268510.894658,52,0.9405179619789124
1607268536.936507,53,0.7916593551635742
1607268558.361239,54,0.8217172026634216
1607268580.06706,55,0.7917284965515137
1607268602.057521,56,0.8076165914535522
1607268623.874327,57,0.8134285807609558
1607268645.690182,58,0.8641843199729919
1607268667.860068,59,0.856292724609375
1607268689.857754,60,0.8278986811637878
1607268711.935484,61,0.8484305143356323
1607268733.382571,62,0.8017526865005493
1607268755.08789,63,0.8826450109481812
1607268777.23541,64,0.8176278471946716
1607268799.094543,65,0.8562951683998108
1607268821.002317,66,0.8193915486335754
1607268842.879589,67,0.8495103716850281
1607268864.658069,68,0.8738093972206116
1607268886.440405,69,0.8218661546707153
1607268908.455592,70,0.8078315258026123
1607268930.423972,71,0.8228320479393005
1607268952.52734,72,0.7966228723526001
1607268974.516287,73,0.7990241646766663
1607268996.260025,74,0.8101981282234192
1607269018.297666,75,0.8616063594818115
1607269040.302581,76,0.8297448754310608
1607269061.997505,77,0.8616610765457153
1607269084.078024,78,0.9581607580184937
1607269105.779281,79,0.8196243047714233
1607269127.612125,80,0.7885634303092957
1607269150.333854,81,0.7345594167709351
1607269172.3281,82,0.7049565315246582
1607269194.145463,83,0.7103371620178223
1607269216.099552,84,0.6972169280052185
1607269237.751158,85,0.682878851890564
1607269259.776402,86,0.6844853162765503
1607269281.794899,87,0.689440131187439
1607269303.401459,88,0.6718229651451111
1607269325.418585,89,0.6867014765739441
1607269347.121433,90,0.6590648293495178
1607269368.836024,91,0.688228964805603
1607269390.774662,92,0.6616734266281128
1607269412.794144,93,0.6578245759010315
1607269434.748808,94,0.6696189641952515
1607269456.634659,95,0.6458679437637329
1607269478.789672,96,0.6571058630943298
1607269500.933293,97,0.652873694896698
1607269522.904457,98,0.6634142994880676
1607269544.405987,99,0.6795763373374939
1607269566.527117,100,0.6488610506057739
1607269588.433886,101,0.6554310917854309
1607269610.173116,102,0.6324079632759094
1607269631.763616,103,0.6644638180732727
1607269653.733606,104,0.6574455499649048
1607269675.611523,105,0.6277827620506287
1607269697.220072,106,0.647395670413971
1607269719.334243,107,0.6287679076194763
1607269740.985847,108,0.6371433734893799
1607269762.952123,109,0.6464729309082031
1607269784.475738,110,0.6400659680366516
1607269806.404223,111,0.631034791469574
1607269828.535946,112,0.6108696460723877
1607269850.284437,113,0.6116474866867065
1607269872.103228,114,0.6430473923683167
1607269894.152372,115,0.6319600343704224
1607269916.334583,116,0.6233952045440674
1607269937.775236,117,0.6282269954681396
1607269959.933989,118,0.6329235434532166
1607269981.816883,119,0.6324805021286011
1607270003.532633,120,0.6091381311416626
1607270025.329604,121,0.60899817943573
1607270047.311023,122,0.6106380224227905
1607270069.292655,123,0.6117962002754211
1607270091.091336,124,0.6043975949287415
1607270112.813177,125,0.6111739873886108
1607270134.594151,126,0.6044400930404663
1607270156.443567,127,0.6053427457809448
1607270178.289075,128,0.6068426370620728
1607270200.076702,129,0.6070743203163147
1607270222.229818,130,0.6005507111549377
1607270244.36104,131,0.6084157228469849
1607270265.942895,132,0.6075737476348877
1607270287.941656,133,0.6042056679725647
1607270309.947353,134,0.6071200966835022
1607270331.625777,135,0.6074230670928955
1607270353.686365,136,0.5996665954589844
1607270375.589256,137,0.6053354740142822
1607270398.277397,138,0.6066504120826721
1607270420.181574,139,0.6011303663253784
1607270442.296472,140,0.6033499836921692
1607270464.203075,141,0.5997834205627441
1607270486.092813,142,0.609028160572052
1607270507.655537,143,0.600506067276001
1607270529.437984,144,0.6077513098716736
1607270551.631218,145,0.600387454032898
1607270573.415701,146,0.5982199907302856
1607270595.199262,147,0.5976744890213013
1607270617.379972,148,0.6045917272567749
1607270639.720763,149,0.6041048765182495
1607270661.437888,150,0.6079469919204712
1607270683.90365,151,0.6026765704154968
1607270706.704299,152,0.6021957397460938
1607270729.013626,153,0.6031846404075623
1607270751.443177,154,0.6019328832626343
1607270774.201065,155,0.6056039333343506
1607270796.472078,156,0.6026904582977295
1607270818.775887,157,0.6057233214378357
1607270840.790656,158,0.6050788164138794
1607270862.541219,159,0.6008714437484741
1607270884.777239,160,0.5999371409416199
1607270906.722562,161,0.6035044193267822
1607270929.070494,162,0.6013554930686951
1607270951.054852,163,0.596669614315033
1607270972.938146,164,0.597415566444397
1607270996.873443,165,0.5989181995391846
1607271019.803882,166,0.5951506495475769
1607271041.560087,167,0.6059317588806152
1607271063.463896,168,0.5983722805976868
1607271085.413695,169,0.5969956517219543
1607271107.059693,170,0.600711464881897
1607271128.855379,171,0.5993231534957886
1607271150.582945,172,0.5997644066810608
1607271172.337339,173,0.595629096031189
1607271193.712033,174,0.597467839717865
1607271215.638735,175,0.5939967036247253
1607271237.586052,176,0.6021090149879456
1607271259.071077,177,0.599742591381073
1607271280.964302,178,0.6036224365234375
1607271302.68071,179,0.6019265055656433
1607271324.353088,180,0.5999794006347656
1607271346.193417,181,0.5958814024925232
1607271367.799053,182,0.5931643843650818
1607271389.20752,183,0.5988112092018127
1607271411.299988,184,0.6000282764434814
1607271433.69753,185,0.5909792184829712
1607271455.560198,186,0.594383180141449
1607271476.912435,187,0.5974822640419006
1607271498.673053,188,0.5981820821762085
1607271520.079999,189,0.5932086706161499
1607271541.903706,190,0.5908045172691345
1607271563.737377,191,0.5968597531318665
1607271585.299911,192,0.5888901352882385
1607271606.717882,193,0.5954652428627014
1607271628.533865,194,0.5952897071838379
1607271650.460316,195,0.5959916114807129
1607271672.77588,196,0.5961435437202454
1607271694.629528,197,0.5923255085945129
1607271716.562322,198,0.5987597107887268
1607271738.145717,199,0.589537501335144


==> data/02/train-tag-epoch_accuracy.csv <==
Wall time,Step,Value
1607272171.43195,0,85.45600175857544
1607272205.947686,1,85.82599759101868
1607272240.2515779,2,85.83199977874756
1607272274.703767,3,86.03600263595581
1607272309.571324,4,86.25800013542175
1607272344.7161632,5,86.27799749374391
1607272378.965248,6,86.44800186157227
1607272413.410661,7,86.21799945831299
1607272447.968304,8,86.39799952507019
1607272482.598312,9,86.51800155639648
1607272517.669666,10,86.84399724006653
1607272552.421859,11,86.56399846076965
1607272586.44036,12,86.6819977760315
1607272621.254066,13,86.86599731445312
1607272655.597635,14,86.95399761199951
1607272690.2037768,15,87.12599873542786
1607272724.4932551,16,86.89000010490417
1607272758.8185608,17,86.75600290298462
1607272793.261481,18,86.96200251579285
1607272827.6818929,19,87.08999752998352
1607272862.166757,20,87.04800009727478
1607272897.025764,21,87.77599930763245
1607272931.4276302,22,88.00600171089172
1607272965.542958,23,87.9639983177185
1607273000.314966,24,88.07600140571594
1607273034.667119,25,88.16800117492676
1607273068.985375,26,88.31599950790405
1607273103.343365,27,88.26000094413757
1607273137.687205,28,88.08199763298035
1607273172.057303,29,88.23800086975098
1607273206.4487789,30,88.22600245475769
1607273240.743444,31,88.20000290870667
1607273275.084569,32,88.16599845886229
1607273309.451909,33,88.3180022239685
1607273343.833678,34,88.3459985256195
1607273378.319333,35,88.38599920272827
1607273412.802577,36,88.42599987983704
1607273447.272328,37,88.3840024471283
1607273482.0591109,38,88.4119987487793
1607273516.342664,39,88.58399987220764
1607273550.560863,40,88.44599723815918
1607273585.2528288,41,89.15200233459473
1607273619.578508,42,89.46599960327148
1607273654.202751,43,89.42800164222717
1607273688.78491,44,89.44799900054932
1607273723.060127,45,89.73199725151062
1607273757.584754,46,89.63199853897095
1607273791.8801231,47,89.46200013160706
1607273826.541875,48,89.63599801063538
1607273860.834993,49,89.66400027275085
1607273895.163666,50,89.77800011634827
1607273929.7865949,51,89.6340012550354
1607273964.2042,52,89.70800042152405
1607273998.345932,53,89.54200148582458
1607274032.398175,54,89.7379994392395
1607274066.880016,55,89.58200216293335
1607274101.420656,56,89.64800238609314
1607274135.749378,57,89.67999815940857
1607274170.0256891,58,89.66000080108643
1607274204.471283,59,89.60400223731995
1607274238.448793,60,89.62399959564209
1607274272.928883,61,89.73600268363953
1607274307.219263,62,89.65200185775757
1607274341.625813,63,89.56000208854675
1607274375.646353,64,89.64400291442871
1607274410.065239,65,89.63000178337097
1607274444.31669,66,89.58399891853333
1607274478.716158,67,89.8360013961792
1607274512.943738,68,89.81800079345703
1607274547.22264,69,89.78599905967712
1607274581.2791631,70,89.71800208091736
1607274615.814242,71,89.88400101661682
1607274650.130477,72,89.67000246047974
1607274684.4933429,73,89.48600292205809
1607274718.808035,74,89.56199884414673
1607274753.0984461,75,89.63000178337097
1607274787.561593,76,89.78800177574158
1607274821.878446,77,89.90200161933899
1607274856.1537142,78,89.7159993648529
1607274890.485024,79,89.74199891090393
1607274924.781325,80,89.91199731826782
1607274959.250463,81,89.78599905967712
1607274993.60023,82,89.88000154495239
1607275028.266848,83,89.80600237846375
1607275062.548873,84,89.84000086784363
1607275097.293041,85,89.92599844932556
1607275131.715875,86,90.00399708747864
1607275165.9861019,87,89.77599740028381
1607275200.2838461,88,89.69799876213074
1607275234.5460699,89,89.85400199890137
1607275268.934236,90,89.69399929046631
1607275303.504441,91,89.93200063705444
1607275337.81962,92,89.67400193214417
1607275372.162736,93,89.71199989318848
1607275406.4637759,94,89.96199965476991
1607275440.862629,95,89.74999785423279
1607275475.282841,96,89.63000178337097
1607275509.6169891,97,89.73600268363953
1607275543.929815,98,89.91600275039673
1607275578.37832,99,89.79799747467041


==> data/02/train-tag-epoch_loss.csv <==
Wall time,Step,Value
1607272171.431624,0,0.6123046278953552
1607272205.947559,1,0.5970355868339539
1607272240.251454,2,0.5949344038963318
1607272274.703642,3,0.5864015221595764
1607272309.571196,4,0.5810847878456116
1607272344.716023,5,0.5817136168479919
1607272378.965119,6,0.5711055994033813
1607272413.410534,7,0.5779328942298889
1607272447.968174,8,0.5719701051712036
1607272482.598178,9,0.5671119689941406
1607272517.669536,10,0.5624074339866638
1607272552.421733,11,0.5643174648284912
1607272586.440234,12,0.5577131509780884
1607272621.253933,13,0.5563246607780457
1607272655.597508,14,0.5504688024520874
1607272690.203651,15,0.548117995262146
1607272724.493126,16,0.552991509437561
1607272758.818436,17,0.5521340370178223
1607272793.261357,18,0.5485715866088867
1607272827.681768,19,0.5408211946487427
1607272862.16663,20,0.5443605184555054
1607272897.025634,21,0.5184032320976257
1607272931.427506,22,0.5145426988601685
1607272965.54283,23,0.5109446048736572
1607273000.314839,24,0.5091444253921509
1607273034.666993,25,0.5093701481819153
1607273068.985244,26,0.5035575032234192
1607273103.343235,27,0.5034055113792419
1607273137.687085,28,0.5062513947486877
1607273172.057174,29,0.5024505853652954
1607273206.448648,30,0.5037738680839539
1607273240.743319,31,0.503157913684845
1607273275.084442,32,0.5062764883041382
1607273309.451777,33,0.499324768781662
1607273343.833542,34,0.5017586350440979
1607273378.319205,35,0.49932801723480225
1607273412.802451,36,0.4946223497390747
1607273447.272202,37,0.4948509931564331
1607273482.058992,38,0.4956522285938263
1607273516.342539,39,0.49229758977890015
1607273550.560736,40,0.4940148890018463
1607273585.2527,41,0.46966302394866943
1607273619.578376,42,0.46172404289245605
1607273654.20262,43,0.4623478055000305
1607273688.784785,44,0.4569908678531647
1607273723.060001,45,0.45489129424095154
1607273757.584622,46,0.4580085873603821
1607273791.880003,47,0.4575338661670685
1607273826.541747,48,0.4563310444355011
1607273860.834856,49,0.45510074496269226
1607273895.163536,50,0.45336630940437317
1607273929.78647,51,0.45695698261260986
1607273964.204073,52,0.45385512709617615
1607273998.345806,53,0.45850270986557007
1607274032.398049,54,0.4498819410800934
1607274066.879886,55,0.45323508977890015
1607274101.420527,56,0.45300382375717163
1607274135.749259,57,0.45331382751464844
1607274170.025564,58,0.4482761323451996
1607274204.471157,59,0.45497193932533264
1607274238.44867,60,0.45200496912002563
1607274272.928757,61,0.4473011791706085
1607274307.219133,62,0.4554986357688904
1607274341.625685,63,0.45144328474998474
1607274375.646225,64,0.45152759552001953
1607274410.065105,65,0.45619407296180725
1607274444.316563,66,0.454668790102005
1607274478.716032,67,0.45162004232406616
1607274512.943605,68,0.45010724663734436
1607274547.222512,69,0.4515534043312073
1607274581.279034,70,0.452114462852478
1607274615.814114,71,0.4466632902622223
1607274650.130346,72,0.4491870105266571
1607274684.493217,73,0.45168012380599976
1607274718.807904,74,0.45407548546791077
1607274753.09832,75,0.45064958930015564
1607274787.561419,76,0.45023882389068604
1607274821.87831,77,0.4478438198566437
1607274856.153588,78,0.44785362482070923
1607274890.484896,79,0.45038968324661255
1607274924.781201,80,0.4416531026363373
1607274959.250334,81,0.4484010934829712
1607274993.60004,82,0.4474982023239136
1607275028.266717,83,0.44970569014549255
1607275062.54875,84,0.4461599588394165
1607275097.29291,85,0.44683897495269775
1607275131.715755,86,0.4462549686431885
1607275165.985975,87,0.4442538022994995
1607275200.283712,88,0.4509563148021698
1607275234.545944,89,0.4492504894733429
1607275268.934106,90,0.4508357644081116
1607275303.504318,91,0.445718914270401
1607275337.819493,92,0.44801098108291626
1607275372.162608,93,0.44707828760147095
1607275406.463646,94,0.44198185205459595
1607275440.862499,95,0.44532740116119385
1607275475.28271,96,0.45121830701828003
1607275509.616862,97,0.4434581696987152
1607275543.929687,98,0.4443712532520294
1607275578.378194,99,0.4443991780281067


==> data/02/train-tag-epoch_lr.csv <==
Wall time,Step,Value
1606832411.97386,0,0.0010000000474974513
1606832415.842217,1,0.0010000000474974513
1606835703.666171,0,0.0010000000474974513
1606835738.710806,1,0.0010000000474974513
1606835773.492783,2,0.0010000000474974513
1606835808.502395,3,0.0010000000474974513
1606835843.438503,4,0.0010000000474974513
1606835878.030245,5,0.0010000000474974513
1606835913.398608,6,0.0010000000474974513
1606835948.070628,7,0.0010000000474974513
1606835982.697288,8,0.0010000000474974513
1606836017.753072,9,0.0010000000474974513
1606836052.679659,10,0.0010000000474974513
1606836087.574435,11,0.0003162277862429619
1606836122.464875,12,0.0010000000474974513
1606836157.179464,13,0.0010000000474974513
1606836192.09358,14,0.0010000000474974513
1606836226.833132,15,0.0010000000474974513
1606836261.98096,16,0.0010000000474974513
1606836297.056192,17,0.0010000000474974513
1606836332.044729,18,0.0003162277862429619
1606836367.061547,19,0.0010000000474974513
1606836402.020702,20,0.0010000000474974513
1606836437.06667,21,0.0005000000237487257
1606836471.647552,22,0.0005000000237487257
1606836506.611052,23,0.0005000000237487257
1606836541.52824,24,0.0005000000237487257
1606836577.229526,25,0.00015811389312148094
1606836612.268397,26,0.0005000000237487257
1606836647.034755,27,0.0005000000237487257
1606836682.046514,28,0.0005000000237487257
1606836716.627445,29,0.0005000000237487257
1606836751.594352,30,0.0005000000237487257
1606836786.706046,31,0.0005000000237487257
1606836821.574321,32,0.00015811389312148094
1606836856.664011,33,0.0005000000237487257
1606836891.342691,34,0.0005000000237487257
1606836926.372889,35,0.0005000000237487257
1606836961.547326,36,0.0005000000237487257
1606836996.460454,37,0.00015811389312148094
1606837031.391712,38,0.0005000000237487257
1606837066.377665,39,0.0005000000237487257
1606837101.291764,40,0.0005000000237487257
1606837136.233582,41,9.999999747378752e-05
1606837171.612618,42,9.999999747378752e-05
1606837206.181807,43,9.999999747378752e-05
1606837241.167428,44,9.999999747378752e-05
1606837275.932236,45,9.999999747378752e-05
1606837310.372794,46,9.999999747378752e-05
1606837344.293254,47,3.162277425872162e-05
1606837378.341394,48,9.999999747378752e-05
1606837412.541044,49,9.999999747378752e-05
1606837446.877951,50,9.999999747378752e-05
1606837481.356233,51,9.999999747378752e-05
1606837515.675167,52,9.999999747378752e-05
1606837550.020559,53,9.999999747378752e-05
1606837584.286826,54,9.999999747378752e-05
1606837618.453161,55,3.162277425872162e-05
1606837652.874976,56,9.999999747378752e-05
1606837687.156389,57,9.999999747378752e-05
1606837721.374627,58,9.999999747378752e-05
1606837755.596593,59,9.999999747378752e-05
1606837789.822209,60,3.162277425872162e-05
1606837824.375222,61,9.999999747378752e-05
1606837858.524018,62,9.999999747378752e-05
1606837892.681963,63,9.999999747378752e-05
1606837927.100208,64,9.999999747378752e-05
1606837961.425222,65,3.162277425872162e-05
1606837995.676077,66,9.999999747378752e-05
1606838029.904467,67,9.999999747378752e-05
1606838064.086775,68,9.999999747378752e-05
1606838098.339645,69,9.999999747378752e-05
1606838132.5567,70,3.162277425872162e-05
1606838167.210249,71,9.999999747378752e-05
1606838201.246015,72,9.999999747378752e-05
1606838235.450232,73,9.999999747378752e-05
1606838269.633247,74,9.999999747378752e-05
1606838303.839381,75,3.162277425872162e-05
1606838338.146655,76,9.999999747378752e-05
1606838372.403584,77,9.999999747378752e-05
1606838406.734201,78,9.999999747378752e-05
1606838440.939511,79,9.999999747378752e-05
1606840196.754515,80,3.162277425872162e-05
1606840231.691166,81,9.999999747378752e-05
1606840266.512053,82,9.999999747378752e-05
1606840301.448235,83,9.999999747378752e-05
1606840336.364948,84,9.999999747378752e-05
1606840371.324883,85,3.162277425872162e-05
1606840406.879494,86,9.999999747378752e-05
1606840441.499451,87,9.999999747378752e-05
1606840476.085986,88,9.999999747378752e-05
1606840511.879129,89,9.999999747378752e-05
1606840546.529146,90,9.999999747378752e-05
1606840581.716652,91,3.162277425872162e-05
1606840616.616644,92,9.999999747378752e-05
1606840651.489775,93,9.999999747378752e-05
1606840686.401725,94,9.999999747378752e-05
1606840721.291961,95,9.999999747378752e-05
1606840756.384407,96,3.162277425872162e-05
1606840791.289669,97,9.999999747378752e-05
1606840827.157901,98,9.999999747378752e-05
1606840862.069217,99,9.999999747378752e-05


==> data/02/validation-tag-epoch_accuracy.csv <==
Wall time,Step,Value
1607272171.521911,0,82.87000060081482
1607272206.055046,1,83.23000073432922
1607272240.353033,2,83.63999724388123
1607272275.404624,3,83.09000134468079
1607272309.959238,4,84.2199981212616
1607272344.8207052,5,83.78999829292297
1607272379.352493,6,83.53000283241272
1607272413.805232,7,83.46999883651733
1607272448.343587,8,84.35999751091003
1607272482.641331,9,83.89999866485596
1607272517.7921472,10,84.21000242233276
1607272552.523217,11,83.95000100135803
1607272586.831907,12,84.03000235557556
1607272621.615707,13,84.11999940872192
1607272655.976804,14,84.06999707221985
1607272690.30845,15,84.03999805450441
1607272724.860157,16,84.68000292778015
1607272759.214227,17,83.82999897003174
1607272793.620239,18,83.75999927520752
1607272828.2278721,19,83.59000086784363
1607272862.557043,20,83.49999785423279
1607272897.4506,21,85.61000227928162
1607272931.5386689,22,84.54999923706055
1607272965.944384,23,84.7599983215332
1607273000.740337,24,84.95000004768372
1607273034.782705,25,84.89000201225281
1607273069.378867,26,85.14000177383423
1607273103.72835,27,84.82000231742859
1607273138.09833,28,85.00999808311462
1607273172.442481,29,85.43000221252441
1607273206.552599,30,85.6000006198883
1607273241.138761,31,83.85000228881836
1607273275.468782,32,84.92000102996826
1607273309.8207948,33,84.56000089645386
1607273344.226818,34,85.15999913215637
1607273378.700648,35,85.03999710083008
1607273413.197366,36,85.03000140190125
1607273447.6760721,37,84.79999899864197
1607273482.166795,38,85.89000105857849
1607273516.46494,39,85.47999858856201
1607273550.916657,40,85.01999974250793
1607273585.623714,41,86.10000014305115
1607273619.968082,42,86.00000143051147
1607273654.577169,43,85.82999706268309
1607273689.155912,44,85.75000166893005
1607273723.469393,45,85.89000105857849
1607273757.958034,46,85.89000105857849
1607273792.2527711,47,85.86000204086304
1607273826.915299,48,86.11000180244446
1607273861.23271,49,86.11000180244446
1607273895.580532,50,85.92000007629395
1607273930.192499,51,86.30999922752379
1607273964.3099911,52,85.89000105857849
1607273998.475543,53,86.0700011253357
1607274032.776617,54,86.22000217437744
1607274067.254111,55,85.62999963760376
1607274101.8106241,56,86.54999732971191
1607274136.141712,57,86.11999750137329
1607274170.450548,58,86.08999848365784
1607274204.5751429,59,85.9000027179718
1607274238.843334,60,85.87999939918518
1607274273.301241,61,86.4300012588501
1607274307.6014981,62,86.04999780654907
1607274341.732888,63,86.04000210762024
1607274376.0280151,64,86.08999848365784
1607274410.1749551,65,85.86000204086304
1607274444.711526,66,85.50000190734863
1607274479.130857,67,86.51000261306763
1607274513.324442,68,85.9000027179718
1607274547.32987,69,85.71000099182129
1607274581.6743221,70,86.36000156402588
1607274616.1851132,71,86.26999855041504
1607274650.544464,72,86.12999916076659
1607274684.874922,73,85.93999743461609
1607274719.176142,74,86.30999922752379
1607274753.47045,75,86.4300012588501
1607274787.970223,76,86.12999916076659
1607274822.2470071,77,86.34999990463257
1607274856.538315,78,85.47000288963318
1607274890.854998,79,86.55999898910522
1607274925.154387,80,86.15999817848206
1607274959.619469,81,86.18999719619751
1607274993.981548,82,85.68999767303467
1607275028.637601,83,85.9000027179718
1607275062.933721,84,85.89000105857849
1607275097.676879,85,85.75999736785889
1607275132.086304,86,86.04000210762024
1607275166.366698,87,86.15000247955322
1607275200.662927,88,85.7200026512146
1607275234.909157,89,85.61000227928162
1607275269.32647,90,85.93999743461609
1607275303.87813,91,86.00000143051147
1607275338.209041,92,85.7200026512146
1607275372.541057,93,86.36999726295471
1607275406.8698359,94,85.62999963760376
1607275441.225784,95,86.080002784729
1607275475.6571698,96,86.16999983787537
1607275509.992111,97,86.33000254631042
1607275544.53429,98,85.82000136375427
1607275578.481962,99,85.82999706268309


==> data/02/validation-tag-epoch_loss.csv <==
Wall time,Step,Value
1607272171.521456,0,0.6930890083312988
1607272206.054619,1,0.6702045798301697
1607272240.352721,2,0.6725627779960632
1607272275.404122,3,0.6849232316017151
1607272309.958744,4,0.6614819765090942
1607272344.820576,5,0.6436949372291565
1607272379.352342,6,0.6673915386199951
1607272413.804756,7,0.6713566780090332
1607272448.343458,8,0.643764317035675
1607272482.640762,9,0.6648143529891968
1607272517.791922,10,0.6423260569572449
1607272552.523017,11,0.6570039391517639
1607272586.831463,12,0.6452024579048157
1607272621.615236,13,0.6345564723014832
1607272655.97657,14,0.6441118121147156
1607272690.30804,15,0.6541774868965149
1607272724.860021,16,0.6195961833000183
1607272759.213851,17,0.6764521598815918
1607272793.619836,18,0.6600651144981384
1607272828.227512,19,0.6654509902000427
1607272862.556549,20,0.6674298048019409
1607272897.450159,21,0.6106000542640686
1607272931.538347,22,0.6354690194129944
1607272965.944249,23,0.6393032670021057
1607273000.739829,24,0.6203615069389343
1607273034.782227,25,0.619933009147644
1607273069.37838,26,0.6193895936012268
1607273103.72822,27,0.6361536979675293
1607273138.097851,28,0.6220807433128357
1607273172.441967,29,0.6078780293464661
1607273206.552128,30,0.595384418964386
1607273241.138267,31,0.6572805047035217
1607273275.468388,32,0.6366986632347107
1607273309.820297,33,0.6541604399681091
1607273344.226686,34,0.613541305065155
1607273378.700149,35,0.6195774674415588
1607273413.196868,36,0.643927276134491
1607273447.675562,37,0.6536198258399963
1607273482.166339,38,0.6043439507484436
1607273516.464677,39,0.6062976717948914
1607273550.916513,40,0.6136614084243774
1607273585.623552,41,0.5857131481170654
1607273619.967678,42,0.5986469388008118
1607273654.577001,43,0.6080867648124695
1607273689.155431,44,0.6088919639587402
1607273723.469086,45,0.6013761758804321
1607273757.957533,46,0.5919999480247498
1607273792.252307,47,0.6016878485679626
1607273826.914808,48,0.5834233164787292
1607273861.232446,49,0.5953167080879211
1607273895.580069,50,0.6031416058540344
1607273930.191877,51,0.5904725193977356
1607273964.309506,52,0.5942255854606628
1607273998.475086,53,0.5960859060287476
1607274032.77615,54,0.5950506925582886
1607274067.253956,55,0.6041513085365295
1607274101.810467,56,0.5763345956802368
1607274136.141372,57,0.5926636457443237
1607274170.45006,58,0.5961053371429443
1607274204.574923,59,0.6051130294799805
1607274238.842869,60,0.5975595712661743
1607274273.300799,61,0.5817195177078247
1607274307.601031,62,0.5944334268569946
1607274341.732689,63,0.5988307595252991
1607274376.027826,64,0.5922539830207825
1607274410.174681,65,0.6018405556678772
1607274444.711021,66,0.6110104918479919
1607274479.130618,67,0.5791301727294922
1607274513.323979,68,0.5962958335876465
1607274547.329632,69,0.6031925082206726
1607274581.674194,70,0.5888495445251465
1607274616.1846,71,0.5986738204956055
1607274650.544,72,0.5904396772384644
1607274684.874401,73,0.5894473791122437
1607274719.175671,74,0.5875943899154663
1607274753.470278,75,0.5860151648521423
1607274787.969723,76,0.5854566097259521
1607274822.246866,77,0.5898798704147339
1607274856.537784,78,0.6196934580802917
1607274890.85453,79,0.5833632349967957
1607274925.153892,80,0.5962705612182617
1607274959.619185,81,0.5957255959510803
1607274993.9814,82,0.6061875820159912
1607275028.637105,83,0.5865408182144165
1607275062.933115,84,0.6080704927444458
1607275097.676642,85,0.5995065569877625
1607275132.086136,86,0.5980127453804016
1607275166.3662,87,0.600606381893158
1607275200.662468,88,0.6025177836418152
1607275234.908883,89,0.6118387579917908
1607275269.326275,90,0.6046831011772156
1607275303.877948,91,0.5816527009010315
1607275338.208784,92,0.6178471446037292
1607275372.540567,93,0.5870570540428162
1607275406.86932,94,0.6055827736854553
1607275441.225289,95,0.5895364284515381
1607275475.656653,96,0.5808693766593933
1607275509.991847,97,0.5828160047531128
1607275544.533791,98,0.6055662035942078
1607275578.481599,99,0.6045078039169312


==> data/03/prune_low_magnitude_conv2d_14_mask_0_sparsity.csv <==
index,Wall time,Step,Value
0,1607394951.10931,0.0,0.0
1,1607395022.468643,1.0,0.0
2,1607395084.791216,2.0,51.08025074005127
3,1607395147.545658,3.0,52.19907760620117
4,1607395211.034646,4.0,53.28896641731262
5,1607395273.3626919,5.0,54.29205298423767
6,1607395336.725234,6.0,55.32407760620117
7,1607395399.062634,7.0,56.32716417312622
8,1607395461.855222,8.0,57.25308656692505
9,1607395524.736872,9.0,58.19830298423767
10,1607395587.751208,10.0,59.12423133850098
11,1607395651.3146589,11.0,59.972989559173584
12,1607395714.7806349,12.0,60.85069179534912
13,1607395777.046484,13.0,61.699461936950684
14,1607395839.93271,14.0,62.471067905426025
15,1607395902.781751,15.0,63.27160596847534
16,1607395965.408351,16.0,64.04321193695068
17,1607396028.611465,17.0,64.75694179534912
18,1607396091.21719,18.0,65.48032760620117
19,1607396154.106357,19.0,66.18441343307495
20,1607396218.152964,20.0,66.83063507080078
21,1607396282.0974731,21.0,67.48650074005127
22,1607396344.248264,22.0,68.12307238578796
23,1607396406.967817,23.0,68.70177388191223
24,1607396469.5401714,24.0,69.2997694015503
25,1607396532.257786,25.0,69.87847089767456
26,1607396595.102807,26.0,70.39930820465088
27,1607396658.090549,27.0,70.92978358268738
28,1607396720.9255052,28.0,71.44097089767456
29,1607396784.185066,29.0,71.90393209457397
30,1607396846.7719526,30.0,72.38618731498718
31,1607396909.941999,31.0,72.83951044082642
32,1607396972.071321,32.0,73.25423955917358
33,1607397035.155708,33.0,73.6689805984497
34,1607397097.169815,34.0,74.07407760620117
35,1607397159.446069,35.0,74.44058656692505
36,1607397223.613661,36.0,74.80709552764893
37,1607397287.7522721,37.0,75.16396641731262
38,1607397350.65152,38.0,75.47260522842407
39,1607397412.8091366,39.0,75.80053806304932
40,1607397475.4569714,40.0,76.09953880310059
41,1607397539.048156,41.0,76.37924551963806
42,1607397601.972706,42.0,76.64930820465088
43,1607397664.508642,43.0,76.91936492919922
44,1607397727.914794,44.0,77.15084552764893
45,1607397790.30553,45.0,77.38233208656311
46,1607397853.316752,46.0,77.60416865348816
47,1607397915.547092,47.0,77.80671119689941
48,1607397977.847211,48.0,77.99961566925049
49,1607398041.317023,49.0,78.18287014961243
50,1607398103.998632,50.0,78.34683656692505
51,1607398167.4037519,51.0,78.51080298423767
52,1607398230.570348,52.0,78.66512537002563
53,1607398293.183858,53.0,78.80015373229979
54,1607398356.416176,54.0,78.92553806304932
55,1607398418.619928,55.0,79.05092239379883
56,1607398482.106037,56.0,79.15701866149902
57,1607398544.643343,57.0,79.25347089767456
58,1607398608.023387,58.0,79.3499231338501
59,1607398671.338705,59.0,79.43673133850098
60,1607398734.2586858,60.0,79.51388955116272
61,1607398797.390897,61.0,79.58140373229979
62,1607398860.135509,62.0,79.63927388191223
63,1607398923.276257,63.0,79.69714403152466
64,1607398985.8891098,64.0,79.74537014961243
65,1607399049.1497948,65.0,79.79359626770021
66,1607399112.043257,66.0,79.83217239379883
67,1607399174.6281571,67.0,79.86111044883728
68,1607399237.998015,68.0,79.89004850387573
69,1607399301.214138,69.0,79.9189805984497
70,1607399363.478126,70.0,79.93826866149902
71,1607399426.866459,71.0,79.95756268501282
72,1607399489.630099,72.0,79.96720671653748
73,1607399552.369599,73.0,79.97685074806213
74,1607399615.40525,74.0,79.98649477958679
75,1607399677.9791286,75.0,79.99614477157593
76,1607399741.6535199,76.0,79.99614477157593
77,1607399804.394903,77.0,79.99614477157593
78,1607399867.57541,78.0,79.99614477157593
79,1607399930.812151,79.0,79.99614477157593
80,1607399994.131599,80.0,79.99614477157593
81,1607400059.159548,81.0,79.99614477157593
82,1607400122.16298,82.0,79.99614477157593
83,1607400185.293034,83.0,79.99614477157593
84,1607400248.176293,84.0,79.99614477157593
85,1607400311.447301,85.0,79.99614477157593
86,1607400374.684766,86.0,79.99614477157593
87,1607400438.315754,87.0,79.99614477157593
88,1607400501.634684,88.0,79.99614477157593
89,1607400564.397064,89.0,79.99614477157593
90,1607400627.319513,90.0,79.99614477157593
91,1607400690.882883,91.0,79.99614477157593
92,1607400753.389982,92.0,79.99614477157593
93,1607400816.556513,93.0,79.99614477157593
94,1607400878.6292741,94.0,79.99614477157593
95,1607400940.790755,95.0,79.99614477157593
96,1607401004.0867882,96.0,79.99614477157593
97,1607401067.095234,97.0,79.99614477157593
98,1607401130.122173,98.0,79.99614477157593
99,1607401193.430216,99.0,79.99614477157593


==> data/03/prune_low_magnitude_conv2d_19_mask_0_sparsity.csv <==
index,Wall time,Step,Value
0,1607394951.12315,0.0,0.0
1,1607395022.4742641,1.0,0.0
2,1607395084.797993,2.0,51.08025074005127
3,1607395147.557415,3.0,52.19907760620117
4,1607395211.0408099,4.0,53.28896641731262
5,1607395273.368819,5.0,54.28723096847534
6,1607395336.729875,6.0,55.32407760620117
7,1607395399.067317,7.0,56.32716417312622
8,1607395461.869886,8.0,57.24826455116272
9,1607395524.753433,9.0,58.203125
10,1607395587.757148,10.0,59.12904739379883
11,1607395651.320602,11.0,59.972989559173584
12,1607395714.785769,12.0,60.85069179534912
13,1607395777.052609,13.0,61.699461936950684
14,1607395839.93875,14.0,62.471067905426025
15,1607395902.787518,15.0,63.27160596847534
16,1607395965.4127321,16.0,64.04802799224854
17,1607396028.617084,17.0,64.75212574005127
18,1607396091.231872,18.0,65.48032760620117
19,1607396154.11246,19.0,66.18441343307495
20,1607396218.1594,20.0,66.83063507080078
21,1607396282.102982,21.0,67.48650074005127
22,1607396344.254654,22.0,68.12307238578796
23,1607396406.982599,23.0,68.70659589767456
24,1607396469.545934,24.0,69.2997694015503
25,1607396532.2622821,25.0,69.87364888191223
26,1607396595.106898,26.0,70.39448022842407
27,1607396658.095352,27.0,70.92978358268738
28,1607396720.931303,28.0,71.44097089767456
29,1607396784.191446,29.0,71.90876007080078
30,1607396846.77787,30.0,72.38136529922485
31,1607396909.948169,31.0,72.83951044082642
32,1607396972.0859768,32.0,73.24942350387573
33,1607397035.1614,33.0,73.67380261421204
34,1607397097.174387,34.0,74.07407760620117
35,1607397159.452017,35.0,74.43576455116272
36,1607397223.619341,36.0,74.80709552764893
37,1607397287.7573721,37.0,75.1591444015503
38,1607397350.656096,38.0,75.47743320465088
39,1607397412.8146381,39.0,75.79571604728699
40,1607397475.4628198,40.0,76.10436081886292
41,1607397539.053786,41.0,76.37924551963806
42,1607397601.978285,42.0,76.65413022041321
43,1607397664.5151222,43.0,76.91454291343689
44,1607397727.919157,44.0,77.15084552764893
45,1607397790.311202,45.0,77.38233208656311
46,1607397853.321894,46.0,77.60416865348816
47,1607397915.5526788,47.0,77.80188918113708
48,1607397977.852756,48.0,77.99961566925049
49,1607398041.3311632,49.0,78.18769216537476
50,1607398104.014726,50.0,78.34683656692505
51,1607398167.416763,51.0,78.51080298423767
52,1607398230.58531,52.0,78.66512537002563
53,1607398293.1899278,53.0,78.79533171653748
54,1607398356.420486,54.0,78.92553806304932
55,1607398418.624776,55.0,79.04610633850098
56,1607398482.110301,56.0,79.15220260620117
57,1607398544.648765,57.0,79.25829291343689
58,1607398608.030504,58.0,79.3499231338501
59,1607398671.3431768,59.0,79.43190336227417
60,1607398734.263185,60.0,79.50906753540039
61,1607398797.396538,61.0,79.58140373229979
62,1607398860.140976,62.0,79.64409589767456
63,1607398923.291236,63.0,79.69714403152466
64,1607398985.8953722,64.0,79.75019216537476
65,1607399049.155826,65.0,79.79359626770021
66,1607399112.0489109,66.0,79.83217239379883
67,1607399174.632783,67.0,79.86593246459961
68,1607399238.003351,68.0,79.89487051963806
69,1607399301.221853,69.0,79.9189805984497
70,1607399363.494345,70.0,79.93826866149902
71,1607399426.873684,71.0,79.95274066925049
72,1607399489.63719,72.0,79.96720671653748
73,1607399552.375643,73.0,79.97685074806213
74,1607399615.411144,74.0,79.98649477958679
75,1607399677.984913,75.0,79.99131679534912
76,1607399741.6594028,76.0,79.99614477157593
77,1607399804.399526,77.0,79.99614477157593
78,1607399867.579132,78.0,80.00096082687378
79,1607399930.823257,79.0,80.00096082687378
80,1607399994.1372962,80.0,80.00096082687378
81,1607400059.165226,81.0,80.00096082687378
82,1607400122.171341,82.0,80.00096082687378
83,1607400185.298261,83.0,80.00096082687378
84,1607400248.1816714,84.0,80.00096082687378
85,1607400311.462026,85.0,80.00096082687378
86,1607400374.6908169,86.0,80.00096082687378
87,1607400438.320653,87.0,80.00096082687378
88,1607400501.640556,88.0,80.00096082687378
89,1607400564.410398,89.0,80.00096082687378
90,1607400627.325369,90.0,80.00096082687378
91,1607400690.890027,91.0,80.00096082687378
92,1607400753.395322,92.0,80.00096082687378
93,1607400816.562266,93.0,80.00096082687378
94,1607400878.6346061,94.0,80.00096082687378
95,1607400940.798731,95.0,80.00096082687378
96,1607401004.09278,96.0,80.00096082687378
97,1607401067.100587,97.0,80.00096082687378
98,1607401130.130214,98.0,80.00096082687378
99,1607401193.44573,99.0,80.00096082687378


==> data/03/prune_low_magnitude_conv2d_mask_0_sparsity.csv <==
index,Wall time,Step,Value
0,1607394951.0353231,0.0,0.0
1,1607395022.404696,1.0,0.0
2,1607395084.714959,2.0,50.92592239379883
3,1607395147.476172,3.0,52.160489559173584
4,1607395210.9574552,4.0,53.39506268501282
5,1607395273.308194,5.0,54.32099103927612
6,1607395336.682739,6.0,55.24691343307495
7,1607395399.007269,7.0,56.48148059844971
8,1607395461.755878,8.0,57.098764181137085
9,1607395524.540433,9.0,58.33333730697632
10,1607395587.6761901,10.0,59.25925970077515
11,1607395651.241704,11.0,59.876543283462524
12,1607395714.7266061,12.0,60.80247163772583
13,1607395776.980797,13.0,61.72839403152466
14,1607395839.8781278,14.0,62.345677614212036
15,1607395902.707633,15.0,63.27160596847534
16,1607395965.354209,16.0,64.19752836227417
17,1607396028.570433,17.0,64.81481790542603
18,1607396091.153226,18.0,65.43209552764893
19,1607396154.029905,19.0,66.04938507080078
20,1607396218.0638142,20.0,66.97530746459961
21,1607396282.023142,21.0,67.59259700775146
22,1607396344.173527,22.0,68.20987462997437
23,1607396406.903523,23.0,68.82716417312622
24,1607396469.475743,24.0,69.44444179534912
25,1607396532.1839669,25.0,69.75308656692505
26,1607396595.0605009,26.0,70.37037014961243
27,1607396658.038073,27.0,70.98765373229979
28,1607396720.8608608,28.0,71.29629850387573
29,1607396784.1195312,29.0,71.91357612609863
30,1607396846.69559,30.0,72.53086566925049
31,1607396909.869545,31.0,72.83951044082642
32,1607396972.004806,32.0,73.14814925193787
33,1607397035.1018288,33.0,73.76543283462524
34,1607397097.106226,34.0,74.07407760620117
35,1607397159.4027581,35.0,74.38271641731262
36,1607397223.559603,36.0,74.69135522842407
37,1607397287.698041,37.0,75.30864477157593
38,1607397350.5774438,38.0,75.61728358268738
39,1607397412.745185,39.0,75.92592239379883
40,1607397475.4035606,40.0,76.23456716537476
41,1607397538.9732,41.0,76.23456716537476
42,1607397601.919142,42.0,76.54321193695068
43,1607397664.441524,43.0,76.85185074806213
44,1607397727.861555,44.0,77.16049551963806
45,1607397790.24108,45.0,77.46913433074951
46,1607397853.2313519,46.0,77.46913433074951
47,1607397915.454375,47.0,77.77777910232544
48,1607397977.791633,48.0,78.08641791343689
49,1607398041.1864321,49.0,78.08641791343689
50,1607398103.8748212,50.0,78.39506268501282
51,1607398167.294635,51.0,78.39506268501282
52,1607398230.4797802,52.0,78.70370149612427
53,1607398293.0913448,53.0,78.70370149612427
54,1607398356.37445,54.0,79.01234626770021
55,1607398418.581379,55.0,79.01234626770021
56,1607398482.0645509,56.0,79.01234626770021
57,1607398544.6015232,57.0,79.32099103927612
58,1607398607.969411,58.0,79.32099103927612
59,1607398671.285181,59.0,79.32099103927612
60,1607398734.186092,60.0,79.62962985038757
61,1607398797.317277,61.0,79.62962985038757
62,1607398860.080694,62.0,79.62962985038757
63,1607398923.191995,63.0,79.62962985038757
64,1607398985.811566,64.0,79.62962985038757
65,1607399049.097442,65.0,79.93826866149902
66,1607399111.979127,66.0,79.93826866149902
67,1607399174.574344,67.0,79.93826866149902
68,1607399237.9438288,68.0,79.93826866149902
69,1607399301.135508,69.0,79.93826866149902
70,1607399363.392602,70.0,79.93826866149902
71,1607399426.821061,71.0,79.93826866149902
72,1607399489.552021,72.0,79.93826866149902
73,1607399552.305057,73.0,79.93826866149902
74,1607399615.32889,74.0,79.93826866149902
75,1607399677.9033382,75.0,79.93826866149902
76,1607399741.5786119,76.0,79.93826866149902
77,1607399804.3514366,77.0,79.93826866149902
78,1607399867.532804,78.0,79.93826866149902
79,1607399930.73951,79.0,79.93826866149902
80,1607399994.078968,80.0,79.93826866149902
81,1607400059.094266,81.0,79.93826866149902
82,1607400122.109576,82.0,79.93826866149902
83,1607400185.2183974,83.0,79.93826866149902
84,1607400248.110662,84.0,79.93826866149902
85,1607400311.383582,85.0,79.93826866149902
86,1607400374.642145,86.0,79.93826866149902
87,1607400438.273494,87.0,79.93826866149902
88,1607400501.569252,88.0,79.93826866149902
89,1607400564.323838,89.0,79.93826866149902
90,1607400627.244693,90.0,79.93826866149902
91,1607400690.807476,91.0,79.93826866149902
92,1607400753.313284,92.0,79.93826866149902
93,1607400816.492048,93.0,79.93826866149902
94,1607400878.5744288,94.0,79.93826866149902
95,1607400940.711161,95.0,79.93826866149902
96,1607401004.032294,96.0,79.93826866149902
97,1607401067.051661,97.0,79.93826866149902
98,1607401130.068749,98.0,79.93826866149902
99,1607401193.354373,99.0,79.93826866149902


==> data/03/train-tag-epoch_accuracy.csv <==
Wall time,Step,Value
1607395021.585193,0,78.27799916267395
1607395084.4761949,1,82.00799822807312
1607395147.2761722,2,82.89200067520142
1607395210.7746289,3,83.21999907493591
1607395273.132634,4,83.2539975643158
1607395336.10466,5,83.67599844932556
1607395398.862195,6,84.03400182723999
1607395461.563011,7,84.08600091934204
1607395524.248481,8,84.11800265312195
1607395587.511287,9,84.36400294303894
1607395650.582689,10,84.29800271987915
1607395714.542419,11,84.60999727249146
1607395776.818402,12,84.56599712371826
1607395839.720025,13,84.78999733924866
1607395902.541417,14,84.85000133514404
1607395964.7845109,15,85.1639986038208
1607396028.425652,16,84.9839985370636
1607396091.000163,17,84.9560022354126
1607396153.86606,18,84.94200110435486
1607396216.82785,19,85.07599830627441
1607396281.365721,20,85.28199791908264
1607396343.977272,21,85.04199981689453
1607396406.746744,22,85.17600297927856
1607396469.301418,23,84.9780023097992
1607396531.9929788,24,85.40400266647339
1607396594.493688,25,85.31000018119812
1607396657.8933358,26,85.42000055313109
1607396720.696207,27,85.21999716758728
1607396783.963375,28,85.33999919891357
1607396846.5295599,29,85.42600274085999
1607396909.2405221,30,85.36400198936462
1607396971.8160439,31,87.32399940490723
1607397034.911387,32,87.3799979686737
1607397096.92961,33,87.69999742507935
1607397159.222493,34,87.45999932289124
1607397222.968272,35,87.52800226211548
1607397287.5414891,36,87.62800097465515
1607397350.4084241,37,87.36400008201599
1607397412.579759,38,87.71200180053711
1607397475.217352,39,87.47199773788452
1607397538.312643,40,87.5819981098175
1607397601.7295911,41,87.29400038719177
1607397664.285236,42,87.5540018081665
1607397727.702203,43,87.53399848937988
1607397790.0876892,44,87.6259982585907
1607397852.442812,45,87.67799735069275
1607397915.0680358,46,87.61399984359741
1607397977.4829998,47,87.58400082588196
1607398040.536886,48,87.79000043869019
1607398103.687598,49,87.82399892807007
1607398166.204326,50,87.72600293159485
1607398230.176416,51,87.62800097465515
1607398292.428618,52,87.6259982585907
1607398356.2305481,53,87.81999945640564
1607398418.399082,54,87.64600157737732
1607398481.441453,55,87.84599900245667
1607398544.433486,56,87.54199743270874
1607398607.785484,57,87.72600293159485
1607398671.12285,58,87.71600127220154
1607398733.934664,59,87.61399984359741
1607398796.7034721,60,87.72000074386597
1607398859.913316,61,89.45800065994263
1607398923.012594,62,89.56999778747559
1607398985.655363,63,89.87799882888794
1607399048.4665382,64,89.77800011634827
1607399111.3195179,65,89.74000215530396
1607399174.3631,66,89.62200284004211
1607399237.7764,67,89.92599844932556
1607399300.957341,68,89.63800072669983
1607399363.236969,69,89.74199891090393
1607399426.126127,70,89.9399995803833
1607399489.388005,71,89.93399739265442
1607399552.147003,72,89.71800208091736
1607399615.17399,73,89.77000117301941
1607399677.737712,74,89.57200050354004
1607399740.899272,75,89.8580014705658
1607399804.185031,76,89.70199823379517
1607399867.365308,77,89.86799716949463
1607399930.5858471,78,89.74599838256836
1607399993.9026039,79,89.82800245285034
1607400057.423827,80,89.8360013961792
1607400121.921222,81,90.28800129890442
1607400185.028068,82,90.20000100135805
1607400247.942181,83,90.25200009346008
1607400311.230272,84,90.34799933433531
1607400374.072327,85,90.1099979877472
1607400438.1075,86,90.32800197601318
1607400501.404524,87,90.23200273513794
1607400564.170027,88,90.25800228118896
1607400627.0588892,89,90.28999805450441
1607400690.1346052,90,90.09400010108948
1607400753.15818,91,90.23600220680235
1607400816.327741,92,90.201997756958
1607400878.3989801,93,90.1799976825714
1607400940.557069,94,90.37399888038637
1607401003.4345028,95,90.14999866485596
1607401066.895526,96,90.26399850845335
1607401129.901456,97,90.05600214004517
1607401193.201497,98,90.15600085258484
1607401255.334788,99,90.19799828529358


==> data/03/train-tag-epoch_loss.csv <==
Wall time,Step,Value
1607395021.584957,0,0.7805882692337036
1607395084.476066,1,0.6663721799850464
1607395147.276042,2,0.6398786306381226
1607395210.774104,3,0.6294218301773071
1607395273.132107,4,0.6238756775856018
1607395336.104521,5,0.6097182035446167
1607395398.861992,6,0.6011402010917664
1607395461.562879,7,0.6017876267433167
1607395524.248352,8,0.5948792099952698
1607395587.510766,9,0.5907119512557983
1607395650.582549,10,0.5868862271308899
1607395714.542277,11,0.5816470384597778
1607395776.817771,12,0.5784716010093689
1607395839.719898,13,0.5716660618782043
1607395902.540943,14,0.5735253691673279
1607395964.784382,15,0.5618770122528076
1607396028.425513,16,0.5622666478157043
1607396090.999664,17,0.5670115947723389
1607396153.865891,18,0.5596238374710083
1607396216.827629,19,0.5602137446403503
1607396281.365252,20,0.5564977526664734
1607396343.977126,21,0.5621100068092346
1607396406.746628,22,0.5527219176292419
1607396469.301097,23,0.5513224005699158
1607396531.992645,24,0.5486893057823181
1607396594.493548,25,0.5467254519462585
1607396657.893204,26,0.5476967096328735
1607396720.695717,27,0.5494078397750854
1607396783.963028,28,0.5454517602920532
1607396846.529424,29,0.5432564616203308
1607396909.240026,30,0.5460731983184814
1607396971.815911,31,0.49040037393569946
1607397034.911252,32,0.4825863838195801
1607397096.929125,33,0.47759541869163513
1607397159.222022,34,0.47967416048049927
1607397222.968142,35,0.4751194417476654
1607397287.541358,36,0.4745185971260071
1607397350.408295,37,0.477191686630249
1607397412.579122,38,0.4700198471546173
1607397475.216849,39,0.4710870683193207
1607397538.312123,40,0.46964752674102783
1607397601.729447,41,0.4730207324028015
1607397664.285025,42,0.46733516454696655
1607397727.702068,43,0.46618959307670593
1607397790.087146,44,0.46585264801979065
1607397852.442543,45,0.4681558310985565
1607397915.067777,46,0.4633626341819763
1607397977.48287,47,0.46458613872528076
1607398040.536667,48,0.4628940522670746
1607398103.686826,49,0.4606456160545349
1607398166.203838,50,0.4609786570072174
1607398230.176259,51,0.4638955593109131
1607398292.428141,52,0.4635564088821411
1607398356.230409,53,0.45811110734939575
1607398418.398951,54,0.46601468324661255
1607398481.441178,55,0.457780122756958
1607398544.433348,56,0.4652250409126282
1607398607.785244,57,0.4588996171951294
1607398671.122695,58,0.4564875066280365
1607398733.934179,59,0.4592815637588501
1607398796.702985,60,0.45981794595718384
1607398859.913135,61,0.40817132592201233
1607398923.012253,62,0.4011128842830658
1607398985.655216,63,0.39592963457107544
1607399048.465981,64,0.4014439582824707
1607399111.319282,65,0.40038758516311646
1607399174.362968,66,0.4002273678779602
1607399237.776271,67,0.39561769366264343
1607399300.957211,68,0.3987549841403961
1607399363.23684,69,0.3940572440624237
1607399426.125634,70,0.3945310711860657
1607399489.387859,71,0.3931637704372406
1607399552.146873,72,0.3967116177082062
1607399615.173684,73,0.3948945701122284
1607399677.737197,74,0.39723479747772217
1607399740.898763,75,0.3901140093803406
1607399804.184879,76,0.39559662342071533
1607399867.365169,77,0.39280831813812256
1607399930.585375,78,0.39234572649002075
1607399993.902081,79,0.3892270028591156
1607400057.423248,80,0.391875684261322
1607400121.921093,81,0.3795856535434723
1607400185.027937,82,0.37850019335746765
1607400247.942032,83,0.3770982027053833
1607400311.229773,84,0.3768930435180664
1607400374.072175,85,0.38065361976623535
1607400438.107354,86,0.3785320222377777
1607400501.40402,87,0.3782433569431305
1607400564.169497,88,0.3798045217990875
1607400627.058741,89,0.37800922989845276
1607400690.134475,90,0.3811156749725342
1607400753.157765,91,0.3773292005062103
1607400816.327505,92,0.3804035484790802
1607400878.39883,93,0.376771479845047
1607400940.55654,94,0.3743499219417572
1607401003.434016,95,0.3808823227882385
1607401066.895341,96,0.37939438223838806
1607401129.90132,97,0.38036951422691345
1607401193.200981,98,0.38273248076438904
1607401255.334297,99,0.3809177279472351


==> data/03/train-tag-epoch_lr.csv <==
Wall time,Step,Value
1607395021.585402,0,0.009999999776482582
1607395084.476309,1,0.009999999776482582
1607395147.276288,2,0.009999999776482582
1607395210.775104,3,0.009999999776482582
1607395273.133104,4,0.009999999776482582
1607395336.104775,5,0.009999999776482582
1607395398.862378,6,0.009999999776482582
1607395461.563125,7,0.009999999776482582
1607395524.248596,8,0.009999999776482582
1607395587.511745,9,0.009999999776482582
1607395650.58281,10,0.009999999776482582
1607395714.542548,11,0.009999999776482582
1607395776.818866,12,0.009999999776482582
1607395839.72014,13,0.009999999776482582
1607395902.541851,14,0.009999999776482582
1607395964.784629,15,0.009999999776482582
1607396028.425813,16,0.009999999776482582
1607396091.000614,17,0.009999999776482582
1607396153.866182,18,0.003162277629598975
1607396216.827965,19,0.009999999776482582
1607396281.365847,20,0.009999999776482582
1607396343.977402,21,0.009999999776482582
1607396406.746846,22,0.009999999776482582
1607396469.301546,23,0.003162277629598975
1607396531.993162,24,0.009999999776482582
1607396594.493806,25,0.009999999776482582
1607396657.893452,26,0.009999999776482582
1607396720.696638,27,0.009999999776482582
1607396783.96369,28,0.009999999776482582
1607396846.529679,29,0.009999999776482582
1607396909.241001,30,0.003162277629598975
1607396971.816159,31,0.004999999888241291
1607397034.911504,32,0.004999999888241291
1607397096.930042,33,0.004999999888241291
1607397159.222933,34,0.004999999888241291
1607397222.968387,35,0.004999999888241291
1607397287.541606,36,0.004999999888241291
1607397350.408533,37,0.0015811388147994876
1607397412.580242,38,0.004999999888241291
1607397475.217829,39,0.004999999888241291
1607397538.313134,40,0.004999999888241291
1607397601.729722,41,0.004999999888241291
1607397664.28543,42,0.004999999888241291
1607397727.702325,43,0.004999999888241291
1607397790.088135,44,0.004999999888241291
1607397852.442973,45,0.004999999888241291
1607397915.068265,46,0.004999999888241291
1607397977.483115,47,0.004999999888241291
1607398040.537073,48,0.0015811388147994876
1607398103.688093,49,0.004999999888241291
1607398166.204757,50,0.004999999888241291
1607398230.176559,51,0.004999999888241291
1607398292.429062,52,0.004999999888241291
1607398356.230665,53,0.0015811388147994876
1607398418.3992,54,0.004999999888241291
1607398481.441644,55,0.004999999888241291
1607398544.433605,56,0.004999999888241291
1607398607.785736,57,0.004999999888241291
1607398671.122973,58,0.0015811388147994876
1607398733.935076,59,0.004999999888241291
1607398796.703878,60,0.004999999888241291
1607398859.913468,61,0.0010000000474974513
1607398923.013096,62,0.0010000000474974513
1607398985.655483,63,0.0010000000474974513
1607399048.466902,64,0.0010000000474974513
1607399111.319726,65,0.0010000000474974513
1607399174.363215,66,0.0010000000474974513
1607399237.776515,67,0.0010000000474974513
1607399300.957456,68,0.0010000000474974513
1607399363.237088,69,0.0010000000474974513
1607399426.126563,70,0.0010000000474974513
1607399489.388134,71,0.0003162277862429619
1607399552.147118,72,0.0010000000474974513
1607399615.17412,73,0.0010000000474974513
1607399677.738181,74,0.0010000000474974513
1607399740.899702,75,0.0010000000474974513
1607399804.185153,76,0.0003162277862429619
1607399867.365427,77,0.0010000000474974513
1607399930.586278,78,0.0010000000474974513
1607399993.903069,79,0.0010000000474974513
1607400057.42419,80,0.0010000000474974513
1607400121.921338,81,0.00015811389312148094
1607400185.028185,82,0.0005000000237487257
1607400247.942315,83,0.0005000000237487257
1607400311.230706,84,0.0005000000237487257
1607400374.072463,85,0.0005000000237487257
1607400438.107612,86,0.00015811389312148094
1607400501.405,87,0.0005000000237487257
1607400564.170518,88,0.0005000000237487257
1607400627.059007,89,0.0005000000237487257
1607400690.134721,90,0.0005000000237487257
1607400753.158586,91,0.0005000000237487257
1607400816.327861,92,0.0005000000237487257
1607400878.399109,93,0.0005000000237487257
1607400940.557548,94,0.0005000000237487257
1607401003.434631,95,0.00015811389312148094
1607401066.895694,96,0.0005000000237487257
1607401129.901573,97,0.0005000000237487257
1607401193.201976,98,0.0005000000237487257
1607401255.335235,99,0.0005000000237487257


==> data/03/validation-tag-epoch_accuracy.csv <==
Wall time,Step,Value
1607395021.731472,0,78.36999893188477
1607395084.5145721,1,80.69999814033508
1607395147.316793,2,81.54000043869019
1607395210.8088892,3,80.57000041007996
1607395273.1664062,4,80.73999881744385
1607395336.13974,5,82.22000002861023
1607395398.888912,6,80.69999814033508
1607395461.597821,7,82.12000131607056
1607395524.286599,8,83.02000164985657
1607395587.544401,9,81.45999908447266
1607395650.616843,10,81.94000124931335
1607395714.5791268,11,80.64000010490417
1607395776.852334,12,80.62999844551086
1607395839.7588642,13,83.1499993801117
1607395902.574749,14,82.03999996185303
1607395964.810067,15,80.97000122070312
1607396028.462415,16,80.8899998664856
1607396091.034029,17,82.59999752044678
1607396153.898268,18,81.84999823570251
1607396216.8603141,19,82.52000212669373
1607396281.398237,20,82.63999819755554
1607396344.012588,21,82.10999965667725
1607396406.7727199,22,80.91999888420105
1607396469.3331711,23,82.76000022888184
1607396532.054679,24,82.27000236511229
1607396594.527399,25,83.61999988555908
1607396657.929874,26,81.66999816894531
1607396720.740416,27,81.00000023841858
1607396783.999438,28,82.58000016212463
1607396846.563559,29,82.05000162124634
1607396909.272543,30,82.52000212669373
1607396971.865956,31,83.75999927520752
1607397034.948787,32,84.92000102996826
1607397096.962738,33,84.56000089645386
1607397159.255722,34,84.11999940872192
1607397222.994576,35,84.29999947547913
1607397287.568267,36,84.18999910354614
1607397350.445243,37,82.77999758720398
1607397412.6137052,38,84.50999855995178
1607397475.25021,39,84.06999707221985
1607397538.345849,40,83.81999731063843
1607397601.754829,41,84.82999801635742
1607397664.321209,42,83.63000154495239
1607397727.7316618,43,85.71000099182129
1607397790.1206949,44,84.16000008583069
1607397852.486729,45,83.8100016117096
1607397915.165294,46,83.569997549057
1607397977.547173,47,83.89999866485596
1607398040.877342,48,84.14999842643738
1607398103.721192,49,84.09000039100647
1607398166.254975,50,84.71000194549559
1607398230.2516901,51,82.81999826431274
1607398292.467921,52,83.64999890327454
1607398356.255393,53,83.93999934196472
1607398418.436283,54,83.53999853134155
1607398481.520538,55,83.79999995231628
1607398544.4607859,56,84.20000076293945
1607398607.822633,57,84.38000082969666
1607398671.16022,58,83.49999785423279
1607398733.995264,59,84.43999886512756
1607398796.736663,60,84.31000113487244
1607398859.95038,61,84.8800003528595
1607398923.048639,62,85.43000221252441
1607398985.69082,63,85.46000123023987
1607399048.511171,64,85.64000129699707
1607399111.3550339,65,85.47000288963318
1607399174.400492,66,85.89000105857849
1607399237.802351,67,85.74000000953674
1607399300.9929118,68,85.98999977111816
1607399363.272721,69,86.16999983787537
1607399426.161106,70,85.94999909400941
1607399489.420361,71,86.03000044822693
1607399552.1836731,72,85.61000227928162
1607399615.207663,73,85.75999736785889
1607399677.771356,74,85.72999835014343
1607399740.9331539,75,85.65000295639038
1607399804.210714,76,85.28000116348267
1607399867.3912868,77,85.39999723434448
1607399930.619217,78,85.68000197410583
1607399993.946722,79,85.21999716758728
1607400057.458375,80,85.89000105857849
1607400121.965297,81,86.26999855041504
1607400185.063184,82,86.33000254631042
1607400247.979443,83,86.2999975681305
1607400311.264197,84,86.19999885559082
1607400374.1091769,85,85.90999841690063
1607400438.1329482,86,85.87999939918518
1607400501.438146,87,85.83999872207642
1607400564.203753,88,85.68999767303467
1607400627.094793,89,85.97000241279602
1607400690.161151,90,86.65000200271606
1607400753.1937962,91,85.68999767303467
1607400816.3603132,92,85.57999730110168
1607400878.433683,93,85.94999909400941
1607400940.591484,94,86.29000186920166
1607401003.467074,95,86.04000210762024
1607401066.922083,96,85.85000038146973
1607401129.939075,97,86.65000200271606
1607401193.235547,98,85.11000275611877
1607401255.369015,99,85.32000184059143


==> data/03/validation-tag-epoch_loss.csv <==
Wall time,Step,Value
1607395021.730994,0,0.7985185384750366
1607395084.514431,1,0.7231987118721008
1607395147.316578,2,0.7129868865013123
1607395210.808745,3,0.7146885991096497
1607395273.16624,4,0.7042271494865417
1607395336.139604,5,0.6714732050895691
1607395398.888779,6,0.7213644981384277
1607395461.597678,7,0.6657040119171143
1607395524.286457,8,0.6526885628700256
1607395587.544257,9,0.6904075145721436
1607395650.616701,10,0.6903327107429504
1607395714.578945,11,0.7184223532676697
1607395776.851995,12,0.6880463361740112
1607395839.758726,13,0.6327991485595703
1607395902.574609,14,0.6606138944625854
1607395964.809932,15,0.6949297785758972
1607396028.462163,16,0.7006765604019165
1607396091.0339,17,0.6404656767845154
1607396153.898149,18,0.674018383026123
1607396216.860175,19,0.6517778635025024
1607396281.398109,20,0.6630978584289551
1607396344.012428,21,0.6796371936798096
1607396406.772592,22,0.688207745552063
1607396469.333013,23,0.6445627808570862
1607396532.054557,24,0.6609667539596558
1607396594.527264,25,0.6184921264648438
1607396657.92974,26,0.6878848671913147
1607396720.740269,27,0.6874468326568604
1607396783.999267,28,0.6450516581535339
1607396846.563431,29,0.6598248481750488
1607396909.272353,30,0.6525847911834717
1607396971.865804,31,0.6071426868438721
1607397034.948439,32,0.5749754309654236
1607397096.962606,33,0.578942060470581
1607397159.25555,34,0.5987643599510193
1607397222.994439,35,0.5851911902427673
1607397287.568136,36,0.581019937992096
1607397350.445103,37,0.6499035358428955
1607397412.613421,38,0.5833852291107178
1607397475.25008,39,0.5892142653465271
1607397538.345691,40,0.60562664270401
1607397601.754673,41,0.5508151054382324
1607397664.321065,42,0.6045159697532654
1607397727.73153,43,0.5468743443489075
1607397790.12037,44,0.5758991837501526
1607397852.486502,45,0.6110579371452332
1607397915.165156,46,0.5889915823936462
1607397977.547041,47,0.5848912596702576
1607398040.876869,48,0.5862717628479004
1607398103.720703,49,0.5797650218009949
1607398166.254839,50,0.5754156112670898
1607398230.251486,51,0.6424909830093384
1607398292.467788,52,0.5954458117485046
1607398356.255189,53,0.596337616443634
1607398418.436142,54,0.5882015228271484
1607398481.520406,55,0.5933813452720642
1607398544.460647,56,0.5794868469238281
1607398607.822429,57,0.570805549621582
1607398671.160072,58,0.6189215183258057
1607398733.99511,59,0.5894491076469421
1607398796.736528,60,0.5907192230224609
1607398859.950196,61,0.5552175641059875
1607398923.0485,62,0.5568828582763672
1607398985.690675,63,0.5443899035453796
1607399048.511001,64,0.533790111541748
1607399111.3549,65,0.5477621555328369
1607399174.40036,66,0.5245345830917358
1607399237.80222,67,0.5370022654533386
1607399300.992562,68,0.5473702549934387
1607399363.272577,69,0.5317105650901794
1607399426.160843,70,0.5462738871574402
1607399489.420211,71,0.5279069542884827
1607399552.18353,72,0.5523311495780945
1607399615.207517,73,0.552556037902832
1607399677.771209,74,0.5409636497497559
1607399740.932823,75,0.5498627424240112
1607399804.210575,76,0.5561316013336182
1607399867.391157,77,0.549953281879425
1607399930.619043,78,0.5386685132980347
1607399993.946574,79,0.5587570071220398
1607400057.458094,80,0.5606487393379211
1607400121.964939,81,0.5303794145584106
1607400185.062883,82,0.5301212668418884
1607400247.979298,83,0.5296280980110168
1607400311.264069,84,0.5290322303771973
1607400374.109042,85,0.5326765775680542
1607400438.132813,86,0.5478927493095398
1607400501.437976,87,0.5410624742507935
1607400564.203521,88,0.5505924820899963
1607400627.094598,89,0.5427675247192383
1607400690.160737,90,0.514182984828949
1607400753.19356,91,0.5473523139953613
1607400816.360163,92,0.5345215797424316
1607400878.433541,93,0.5319384932518005
1607400940.591344,94,0.5253516435623169
1607401003.466916,95,0.5298020243644714
1607401066.921917,96,0.5296069979667664
1607401129.938938,97,0.5098695158958435
1607401193.235408,98,0.5639184713363647
1607401255.36887,99,0.5526714324951172


==> data/04/train-tag-epoch_accuracy.csv <==
Wall time,Step,Value
1611951903.945399,0,75.91999769210815
1611951974.795933,1,80.77200055122375
1611952045.539642,2,81.98800086975098
1611952115.6138,3,82.70000219345093
1611952186.191784,4,82.80799984931946
1611952256.951955,5,83.42599868774414
1611952327.4094028,6,83.64999890327454
1611952397.780659,7,83.70400071144104
1611952467.9670131,8,83.78400206565857
1611952538.14922,9,84.00999903678894
1611952608.3373802,10,84.24800038337708
1611952678.669235,11,84.30399894714355
1611952748.765146,12,84.38799977302551
1611952819.026102,13,84.68199968338013
1611952889.6693401,14,84.6019983291626
1611952959.8819392,15,84.80600118637085
1611953029.797472,16,84.73399877548218
1611953100.181989,17,85.0600004196167
1611953170.0643961,18,85.23200154304504
1611953240.3424711,19,84.71000194549559
1611953310.640264,20,84.825998544693
1611953381.5449018,21,85.04999876022339
1611953451.639647,22,84.90999937057495
1611953521.766708,23,85.43000221252441
1611953591.936263,24,85.25000214576721
1611953661.6844199,25,85.207998752594
1611953732.143969,26,85.3380024433136
1611953802.135481,27,85.34200191497803
1611953872.507011,28,85.25599837303162
1611953942.715353,29,85.57800054550171
1611954012.724611,30,85.62600016593933
1611954083.15621,31,85.46199798583984
1611954153.362495,32,85.53599715232849
1611954223.4682882,33,85.64199805259705
1611954293.733836,34,85.2400004863739
1611954363.738971,35,85.70799827575684
1611954434.391075,36,85.8739972114563
1611954504.85418,37,85.49000024795532
1611954574.911864,38,85.59399843215942
1611954645.29226,39,85.89599728584291
1611954716.309141,40,85.48799753189087
1611954786.583126,41,86.91999912261963
1611954856.493091,42,87.08199858665466
1611954926.6320062,43,87.23599910736084
1611954996.721812,44,86.9979977607727
1611955066.807216,45,87.17600107192993
1611955137.328417,46,87.11599707603455
1611955207.527998,47,87.01199889183044
1611955277.597671,48,87.11199760437012
1611955347.609618,49,87.23199963569641
1611955417.529808,50,87.13600039482117
1611955487.60959,51,86.9979977607727
1611955557.684736,52,87.11199760437012
1611955627.859804,53,87.11599707603455
1611955697.935559,54,87.04400062561035
1611955767.842483,55,87.16599941253662
1611955838.326257,56,86.95600032806396
1611955908.148591,57,87.14200258255005
1611955979.324063,58,87.08000183105469
1611956051.150316,59,87.03399896621704


==> data/04/train-tag-epoch_loss.csv <==
Wall time,Step,Value
1611951903.945133,0,0.8192324638366699
1611951974.795804,1,0.6511757969856262
1611952045.539501,2,0.6199604272842407
1611952115.613668,3,0.5979870557785034
1611952186.191617,4,0.5920233130455017
1611952256.951815,5,0.5789291858673096
1611952327.409276,6,0.5756193399429321
1611952397.780532,7,0.563866138458252
1611952467.966883,8,0.5641369223594666
1611952538.149097,9,0.5551367402076721
1611952608.337251,10,0.5477511286735535
1611952678.669091,11,0.5540522933006287
1611952748.765019,12,0.5490577816963196
1611952819.02596,13,0.5390026569366455
1611952889.669208,14,0.5389620065689087
1611952959.881797,15,0.5407775640487671
1611953029.797343,16,0.5364574790000916
1611953100.181856,17,0.5352374911308289
1611953170.064185,18,0.5271837711334229
1611953240.342262,19,0.5331681370735168
1611953310.640132,20,0.5302219390869141
1611953381.544773,21,0.5248950719833374
1611953451.639515,22,0.5260980129241943
1611953521.766577,23,0.5194193720817566
1611953591.936122,24,0.5238180160522461
1611953661.684291,25,0.5216314196586609
1611953732.143838,26,0.5177595615386963
1611953802.13535,27,0.5194173455238342
1611953872.506886,28,0.5205950736999512
1611953942.715226,29,0.5149219632148743
1611954012.724489,30,0.5094106793403625
1611954083.156077,31,0.5161476731300354
1611954153.362367,32,0.5164918899536133
1611954223.468162,33,0.5109658241271973
1611954293.733707,34,0.5177512764930725
1611954363.738834,35,0.511247992515564
1611954434.390946,36,0.5033884644508362
1611954504.85405,37,0.5095604062080383
1611954574.911734,38,0.5096320509910583
1611954645.292129,39,0.5073091983795166
1611954716.309013,40,0.511040210723877
1611954786.582998,41,0.47003695368766785
1611954856.492959,42,0.46583670377731323
1611954926.631871,43,0.4673920273780823
1611954996.721681,44,0.4686562120914459
1611955066.807088,45,0.4674522578716278
1611955137.328284,46,0.47056105732917786
1611955207.527845,47,0.47142210602760315
1611955277.597549,48,0.4710075557231903
1611955347.609486,49,0.46766120195388794
1611955417.529676,50,0.4709567725658417
1611955487.609422,51,0.47195038199424744
1611955557.684606,52,0.4707525074481964
1611955627.859675,53,0.4687950313091278
1611955697.935419,54,0.4688628017902374
1611955767.842354,55,0.47275468707084656
1611955838.326129,56,0.47487857937812805
1611955908.148465,57,0.46881943941116333
1611955979.323929,58,0.47221091389656067
1611956051.150183,59,0.4741860628128052


==> data/04/train-tag-epoch_lr.csv <==
Wall time,Step,Value
1611951903.945521,0,0.0005000000237487257
1611951974.796048,1,0.0005000000237487257
1611952045.539767,2,0.0005000000237487257
1611952115.613915,3,0.0005000000237487257
1611952186.191896,4,0.0005000000237487257
1611952256.952084,5,0.0005000000237487257
1611952327.409516,6,0.0005000000237487257
1611952397.780766,7,0.0005000000237487257
1611952467.967129,8,0.0005000000237487257
1611952538.149325,9,0.0005000000237487257
1611952608.337495,10,0.0005000000237487257
1611952678.669357,11,0.0005000000237487257
1611952748.765258,12,0.0005000000237487257
1611952819.026226,13,0.0005000000237487257
1611952889.669456,14,0.0005000000237487257
1611952959.882063,15,0.0005000000237487257
1611953029.797587,16,0.0005000000237487257
1611953100.182105,17,0.0005000000237487257
1611953170.064562,18,0.0005000000237487257
1611953240.342596,19,0.0005000000237487257
1611953310.640383,20,0.0005000000237487257
1611953381.545021,21,0.0005000000237487257
1611953451.639764,22,0.0005000000237487257
1611953521.766822,23,0.0005000000237487257
1611953591.936385,24,0.0005000000237487257
1611953661.684534,25,0.0005000000237487257
1611953732.144083,26,0.0005000000237487257
1611953802.135597,27,0.0005000000237487257
1611953872.50712,28,0.0005000000237487257
1611953942.715467,29,0.0005000000237487257
1611954012.724717,30,0.0005000000237487257
1611954083.156321,31,0.0005000000237487257
1611954153.362605,32,0.0005000000237487257
1611954223.468406,33,0.0005000000237487257
1611954293.733952,34,0.0005000000237487257
1611954363.739089,35,0.0005000000237487257
1611954434.39119,36,0.0005000000237487257
1611954504.854294,37,0.0005000000237487257
1611954574.911978,38,0.0005000000237487257
1611954645.292374,39,0.0005000000237487257
1611954716.309256,40,0.0005000000237487257
1611954786.583238,41,9.999999747378752e-05
1611954856.493208,42,9.999999747378752e-05
1611954926.632117,43,9.999999747378752e-05
1611954996.721928,44,9.999999747378752e-05
1611955066.807329,45,9.999999747378752e-05
1611955137.328534,46,9.999999747378752e-05
1611955207.528122,47,9.999999747378752e-05
1611955277.597776,48,9.999999747378752e-05
1611955347.609766,49,9.999999747378752e-05
1611955417.529924,50,9.999999747378752e-05
1611955487.609715,51,9.999999747378752e-05
1611955557.684852,52,9.999999747378752e-05
1611955627.859918,53,9.999999747378752e-05
1611955697.935667,54,9.999999747378752e-05
1611955767.842677,55,9.999999747378752e-05
1611955838.326371,56,9.999999747378752e-05
1611955908.148706,57,9.999999747378752e-05
1611955979.324181,58,9.999999747378752e-05
1611956051.150432,59,9.999999747378752e-05


==> data/04/validation-tag-epoch_accuracy.csv <==
Wall time,Step,Value
1611951904.112472,0,77.14999914169312
1611951975.153516,1,77.35000252723694
1611952045.918536,2,79.07000184059143
1611952116.000936,3,79.25000190734863
1611952186.5686939,4,79.90999817848206
1611952257.313163,5,80.08999824523926
1611952327.791647,6,79.93000149726868
1611952398.168773,7,81.56999945640564
1611952468.332797,8,80.59999942779541
1611952538.515904,9,81.69999718666077
1611952608.6940598,10,80.87999820709229
1611952679.0814462,11,81.33000135421753
1611952748.883494,12,82.52999782562256
1611952819.3846881,13,81.77000284194946
1611952890.0210052,14,81.5500020980835
1611952959.985758,15,81.54000043869019
1611953030.167007,16,82.73000121116638
1611953100.5396302,17,82.41999745368958
1611953170.470099,18,82.4500024318695
1611953240.7123141,19,82.09999799728394
1611953311.027816,20,82.10999965667725
1611953381.8950589,21,81.80999755859375
1611953452.0109189,22,81.25
1611953522.1659381,23,81.59000277519226
1611953592.04069,24,82.59000182151794
1611953662.053821,25,82.30999708175659
1611953732.507552,26,81.31999969482422
1611953802.511627,27,81.83000087738037
1611953872.606313,28,81.97000026702881
1611953942.823127,29,81.95000290870667
1611954013.078407,30,81.70999884605408
1611954083.517857,31,81.41999840736389
1611954153.733135,32,82.06999897956848
1611954223.828444,33,82.30000138282776
1611954294.0982401,34,82.38999843597412
1611954364.110293,35,80.15000224113464
1611954434.7608778,36,82.8499972820282
1611954505.251536,37,82.45999813079834
1611954575.291013,38,82.06999897956848
1611954645.6668339,39,80.5400013923645
1611954716.684174,40,81.69999718666077
1611954786.937394,41,83.00999999046326
1611954856.842958,42,83.35999846458435
1611954927.003446,43,83.07999968528748
1611954997.088406,44,82.66000151634216
1611955067.162296,45,83.48000049591064
1611955137.701241,46,83.70000123977661
1611955207.886059,47,82.63000249862671
1611955277.953921,48,83.38999748229979
1611955347.987217,49,82.59000182151794
1611955417.5630322,50,83.98000001907349
1611955487.9781811,51,83.09000134468079
1611955558.039508,52,84.03000235557556
1611955628.215026,53,82.87000060081482
1611955698.318571,54,83.60000252723694
1611955768.1923132,55,83.10999870300293
1611955838.3591518,56,82.19000101089478
1611955908.497857,57,84.14999842643738
1611955979.685199,58,83.27000141143799
1611956051.2524722,59,83.13999772071838


==> data/04/validation-tag-epoch_loss.csv <==
Wall time,Step,Value
1611951904.112343,0,0.7602795958518982
1611951975.15301,1,0.7782362103462219
1611952045.918401,2,0.7239189147949219
1611952116.00041,3,0.7194908857345581
1611952186.568514,4,0.6862255930900574
1611952257.313026,5,0.6976033449172974
1611952327.79118,6,0.7035841345787048
1611952398.168312,7,0.6444565653800964
1611952468.332601,8,0.6851363778114319
1611952538.515782,9,0.6499614715576172
1611952608.693553,10,0.6725791692733765
1611952679.081289,11,0.6538939476013184
1611952748.883044,12,0.625136137008667
1611952819.384559,13,0.6455677151679993
1611952890.02053,14,0.6492090225219727
1611952959.985338,15,0.6615166664123535
1611953030.166877,16,0.6074106097221375
1611953100.538636,17,0.6304454803466797
1611953170.469954,18,0.6043030619621277
1611953240.711793,19,0.6204816102981567
1611953311.027692,20,0.6387457251548767
1611953381.894552,21,0.6421178579330444
1611953452.010445,22,0.6512467265129089
1611953522.165416,23,0.6614507436752319
1611953592.040559,24,0.6200611591339111
1611953662.053259,25,0.6382504105567932
1611953732.507344,26,0.6642447113990784
1611953802.510685,27,0.6365380883216858
1611953872.606177,28,0.6385060548782349
1611953942.822995,29,0.6449975967407227
1611954013.077883,30,0.6658172011375427
1611954083.517379,31,0.6594274640083313
1611954153.733004,32,0.6366714239120483
1611954223.827907,33,0.6364994645118713
1611954294.098111,34,0.6362245678901672
1611954364.110132,35,0.7116554975509644
1611954434.760347,36,0.6151056289672852
1611954505.251021,37,0.6353668570518494
1611954575.290515,38,0.6365048885345459
1611954645.666703,39,0.6912004947662354
1611954716.683818,40,0.6494963765144348
1611954786.936861,41,0.6127377152442932
1611954856.842506,42,0.6085550785064697
1611954927.003318,43,0.6096858978271484
1611954997.088267,44,0.6405829787254333
1611955067.161806,45,0.6164562106132507
1611955137.70111,46,0.6155759692192078
1611955207.885918,47,0.6479173302650452
1611955277.953435,48,0.6188873648643494
1611955347.986733,49,0.6326352953910828
1611955417.562901,50,0.6034282445907593
1611955487.977887,51,0.6175394654273987
1611955558.038972,52,0.5854032039642334
1611955628.214526,53,0.6418576836585999
1611955698.318451,54,0.612363338470459
1611955768.191793,55,0.6234026551246643
1611955838.359008,56,0.6676509976387024
1611955908.497357,57,0.5985504388809204
1611955979.685071,58,0.6119881272315979
1611956051.252317,59,0.6308253407478333


==> data/CNNAcceleratortheoreticalthroughput_width10.csv <==
parallelsysarrays,gops,sysarraywidth,dsps
6,20.240086332074874,10,180
12,40.48017266414975,10,360
24,69.06299265798837,10,720
48,87.99239598278335,10,1440


==> data/CNNAcceleratortheoreticalthroughput_width2.csv <==
parallelsysarrays,gops,sysarraywidth,dsps
6,5.753996697564453,2,36
12,11.507993395128906,2,72
24,19.273050091131918,2,144
48,23.213388139467984,2,288


==> data/CNNAcceleratortheoreticalthroughput_width4.csv <==
parallelsysarrays,gops,sysarraywidth,dsps
6,11.385367936437218,4,72
12,22.770735872874436,4,144
24,38.18372556344166,4,288
48,46.089743589743584,4,576


==> data/CNNAcceleratortheoreticalthroughput_width6.csv <==
parallelsysarrays,gops,sysarraywidth,dsps
6,14.018830230772043,6,108
12,28.037660461544085,6,216
24,47.59039977652244,6,432
48,58.10912984158266,6,864


==> data/CNNAcceleratortheoreticalthroughput_width8.csv <==
parallelsysarrays,gops,sysarraywidth,dsps
6,18.969978719718902,8,144
12,37.939957439437805,8,288
24,65.33160765264817,8,576
48,83.12645703442668,8,1152


==> data/grouppruned_model_sparsity_per_layer.csv <==
layer,sparsity
0,8.024691358024693
1,19.135802469135797
2,20.138888888888886
3,100.0
4,100.0
5,100.0
6,100.0
7,42.90123456790124
9,100.0
8,27.507716049382715
10,84.06635802469135
11,100.0
12,84.45216049382715
13,100.0
14,33.59375
16,100.0
15,37.8858024691358
17,31.10050154320988
18,42.129629629629626
19,89.4193672839506
20,81.97337962962963


==> data/pruned_model_sparsity_per_layer.csv <==
layer,sparsity
0,79.93827160493827
1,80.01543209876543
2,80.01543209876543
3,81.71296296296296
4,86.57407407407408
5,80.70987654320987
6,83.48765432098766
7,80.01543209876543
9,79.86111111111111
8,79.99614197530865
10,79.99614197530865
11,80.45910493827161
12,79.99614197530865
13,80.07330246913578
14,80.00578703703704
16,80.03472222222221
15,80.00096450617285
17,80.00096450617285
18,80.00096450617285
19,80.00096450617285
20,80.00096450617285


==> data/results_2.csv <==
model,gops
Zybo72DSPs,2.173
Zedboard72DSPs,3.682
Zedboard144DSPs,4.295


==> data/results_3.csv <==
model,gops
Zybo72DSPs,2.176
Zedboard72DSPs,3.754
Zedboard144DSPs,4.332


==> data/results_4.csv <==
model,gops
Zybo72DSPs,2.379
Zedboard72DSPs,6.568
Zedboard144DSPs,6.897

